Randomization tests of copula symmetry

New nonparametric tests of copula exchangeability and radial symmetry are proposed. The novel aspect of the tests is a resampling procedure that exploits group invariance conditions associated with the relevant symmetry hypothesis. They may be viewed as feasible versions of randomization tests of symmetry, the latter being inapplicable due to the unobservability of margins. Our tests are simple to compute, control size asymptotically, consistently detect arbitrary forms of asymmetry, and do not require the specification of a tuning parameter. Simulations indicate excellent small sample properties compared to existing procedures involving the multiplier bootstrap.

==> EXCfeasible.txt <==
0.00855732492268463	1.76417564617643e-05
0.0137278840151556	0.000694746441609697
0.0188984431076267	0.00936026882597113
0.0240690022000977	0.0582913037068251
0.0292395612925687	0.202596181999485
0.0344101203850397	0.443587196759041
0.0395806794775107	0.692179424914995
0.0447512385699817	0.877981762244961
0.0499217976624528	0.969059347675614
0.0550923567549238	0.984987044598129
0.0602629158473948	0.935737060866987
0.0654334749398658	0.825702217631687
0.0706040340323368	0.728022656072228
0.0757745931248078	0.637853442524956
0.0809451522172788	0.532369648026514
0.0861157113097499	0.447545884469422
0.0912862704022209	0.396108627476046
0.0964568294946919	0.347323978295482
0.101627388587163	0.285710239299088
0.106797947679634	0.239747155443196
0.111968506772105	0.202456062667418
0.117139065864576	0.158685275134163
0.122309624957047	0.139453597138037
0.127480184049518	0.128362352077236
0.132650743141989	0.112052503595046
0.137821302234460	0.0972594834016087
0.142991861326931	0.0839620498113312
0.148162420419402	0.0716974753353754
0.153332979511873	0.0576113610922019
0.158503538604344	0.0482869760380867
0.163674097696815	0.0449505357912385
0.168844656789286	0.0374997034436898
0.174015215881757	0.0287634760547658
0.179185774974228	0.0247908749300907
0.184356334066699	0.0240511232212620
0.189526893159170	0.0195755690406282
0.194697452251641	0.0154229192852811
0.199868011344112	0.0133469626952727
0.205038570436583	0.0133847128803129
0.210209129529054	0.0134773216554701
0.215379688621525	0.0122933901930692
0.220550247713996	0.0118716387507804
0.225720806806467	0.0101399784000124
0.230891365898938	0.00774883417251729
0.236061924991409	0.00666970043906466
0.241232484083880	0.00721379917811553
0.246403043176351	0.00753384485687195
0.251573602268822	0.00530628104575459
0.256744161361293	0.00410577262903997
0.261914720453764	0.00352914717266934
0.267085279546235	0.00232319579094482
0.272255838638706	0.00279316981903591
0.277426397731177	0.00352842942713238
0.282596956823648	0.00215681451851395
0.287767515916120	0.00222439299367384
0.292938075008591	0.00248639304120153
0.298108634101062	0.00149553916959942
0.303279193193533	0.000679721286311043
0.308449752286004	0.000182768183248091
0.313620311378475	0.000115043607548922
0.318790870470946	0.000594579277220794
0.323961429563417	0.00126883918650546
0.329131988655888	0.00105983263810845
0.334302547748359	0.000268371565668191
0.339473106840830	1.77907016182091e-05
0.344643665933301	2.56565747692521e-05
0.349814225025772	0.000241512049535023
0.354984784118243	0.000542218712140811
0.360155343210714	0.000420832218943844
0.365325902303185	0.000525784790018720
0.370496461395656	0.000382385999373425
0.375667020488127	6.85906747365534e-05
0.380837579580598	2.86738584646542e-06
0.386008138673069	3.48475567686460e-179
0.391178697765540	1.33172603918594e-164
0.396349256858011	1.18329474944364e-150
0.401519815950482	2.44459248248736e-137
0.406690375042953	1.17423628111090e-124
0.411860934135424	1.31141457623991e-112
0.417031493227895	3.40533629025377e-101
0.422202052320366	2.05596395017432e-90
0.427372611412837	2.88606742275799e-80
0.432543170505308	9.41961035565145e-71
0.437713729597779	7.14817033575136e-62
0.442884288690250	1.26122431786123e-53
0.448054847782721	5.17398621619022e-46
0.453225406875192	4.93507420825681e-39
0.458395965967663	1.09445420997404e-32
0.463566525060134	5.64335009620192e-27
0.468737084152605	6.76568664165367e-22
0.473907643245076	1.88591560276408e-17
0.479078202337547	1.22227271351664e-13
0.484248761430018	1.84182968391465e-10
0.489419320522489	6.45306898833218e-08
0.494589879614960	5.25676589676595e-06
0.499760438707431	9.95649440213474e-05
0.504930997799902	0.000438459778036505
0.510101556892373	0.000448940260258151
0.515272115984844	0.000106876651060100
0.520442675077315	5.91578808521402e-06


==> EXCnaive.txt <==
-0.0150960519308658	1.10170661663255e-05
0.00802912083541435	0.000188491877880411
0.0311542936016945	0.00167027789270184
0.0542794663679746	0.00876852713626657
0.0774046391342547	0.0292175127909675
0.100529811900535	0.0659123918645459
0.123654984666815	0.109170808003119
0.146780157433095	0.145837053891070
0.169905330199375	0.169149417990811
0.193030502965655	0.176534566856227
0.216155675731935	0.170450171476043
0.239280848498215	0.158652216018793
0.262406021264496	0.145896656731936
0.285531194030776	0.130711857176610
0.308656366797056	0.114794930940786
0.331781539563336	0.103591483601658
0.354906712329616	0.0960137924455687
0.378031885095896	0.0872688314447951
0.401157057862176	0.0775560447339125
0.424282230628456	0.0689859689891432
0.447407403394736	0.0620314124731728
0.470532576161017	0.0555957860103665
0.493657748927297	0.0490069487334947
0.516782921693577	0.0432815769964158
0.539908094459857	0.0389749661683589
0.563033267226137	0.0352653780073172
0.586158439992417	0.0316034650089041
0.609283612758697	0.0281159048206159
0.632408785524977	0.0251623056702393
0.655533958291258	0.0227209636409212
0.678659131057538	0.0201378379105772
0.701784303823818	0.0178429848412529
0.724909476590098	0.0160911041101113
0.748034649356378	0.0140983389836694
0.771159822122658	0.0121947373652699
0.794284994888938	0.0109978243844462
0.817410167655218	0.0102846039453486
0.840535340421498	0.00981630495484505
0.863660513187779	0.00940153054673325
0.886785685954059	0.00896350350843085
0.909910858720339	0.00818586617182705
0.933036031486619	0.00668656450871606
0.956161204252899	0.00543749823756107
0.979286377019179	0.00513257399677759


==> EXCtrue.txt <==
0.00280799149155309	1.87452671556826e-05
0.00700580984525909	0.000370974657883101
0.0112036281989651	0.00352899991770515
0.0154014465526711	0.0194493380163173
0.0195992649063771	0.0718629430709245
0.0237970832600831	0.188309087035141
0.0279949016137891	0.366722644999016
0.0321927199674951	0.582296133703794
0.0363905383212011	0.794277208109082
0.0405883566749071	0.937194895041309
0.0447861750286131	0.995170134975043
0.0489839933823191	0.998143461000114
0.0531818117360251	0.957571004662539
0.0573796300897311	0.884857068746980
0.0615774484434371	0.799657394493225
0.0657752667971431	0.710099536378759
0.0699730851508491	0.631036291617923
0.0741709035045551	0.565113329925827
0.0783687218582611	0.500070213424128
0.0825665402119671	0.437814254584302
0.0867643585656731	0.377965650986761
0.0909621769193791	0.327988686193702
0.0951599952730851	0.289817743706507
0.0993578136267911	0.254202462062651
0.103555631980497	0.222127078428075
0.107753450334203	0.191920227330195
0.111951268687909	0.164136698513101
0.116149087041615	0.142289962631429
0.120346905395321	0.125359760847080
0.124544723749027	0.111460174649543
0.128742542102733	0.0975484078897743
0.132940360456439	0.0872924550440875
0.137138178810145	0.0849851935128060
0.141335997163851	0.0824610533022110
0.145533815517557	0.0744249030693304
0.149731633871263	0.0624326178633948
0.153929452224969	0.0508329399207448
0.158127270578675	0.0442457416400003
0.162325088932381	0.0408459458645260
0.166522907286087	0.0353755655606452
0.170720725639793	0.0284365864210422
0.174918543993499	0.0241406127939405
0.179116362347205	0.0215264326914360
0.183314180700911	0.0196162315690070
0.187511999054617	0.0190346249390183
0.191709817408323	0.0185999831551006
0.195907635762029	0.0167981985212424
0.200105454115735	0.0131355216675155
0.204303272469441	0.0101694547783400
0.208501090823147	0.0106587203858986
0.212698909176853	0.0116263239320378
0.216896727530559	0.0118220030222660
0.221094545884265	0.0117309679203514
0.225292364237971	0.0104161280755799
0.229490182591677	0.00782124527225033
0.233688000945383	0.00581371967185897
0.237885819299089	0.00581633184193183
0.242083637652795	0.00633011934172660
0.246281456006501	0.00587075518976351
0.250479274360207	0.00485631502137902
0.254677092713913	0.00438944022930261
0.258874911067619	0.00467324678262008
0.263072729421325	0.00467317761814294
0.267270547775031	0.00330753143508497
0.271468366128737	0.00152635386416401
0.275666184482443	0.000806365295217205
0.279864002836149	0.000935422368441224
0.284061821189855	0.00202970505786248
0.288259639543561	0.00293261733863576
0.292457457897267	0.00232854730863893
0.296655276250973	0.00126787825546870
0.300853094604679	0.000517525755850462
0.305050912958385	0.000437996353110641
0.309248731312091	0.000524349679991582
0.313446549665797	0.000281419466623541
0.317644368019503	5.94574719576856e-05
0.321842186373209	4.91017874674527e-06
0.326040004726915	9.69636227460122e-08
0.330237823080621	3.37612564529484e-06
0.334435641434327	4.59378568197938e-05
0.338633459788033	0.000244267237129606
0.342831278141739	0.000507577213873626
0.347029096495445	0.000412182909214544
0.351226914849151	0.000131291475742516
0.355424733202857	2.77263231613509e-05
0.359622551556563	0.000105746613752156
0.363820369910269	0.000374887102229858
0.368018188263975	0.000537714903763956
0.372216006617681	0.000416615712254052
0.376413824971387	0.000475359730232119
0.380611643325093	0.000511212516876282
0.384809461678799	0.000241280208004313
0.389007280032505	4.53484203970313e-05
0.393205098386211	1.32585194934451e-05
0.397402916739917	9.56856862304508e-05
0.401600735093623	0.000358254141474961
0.405798553447329	0.000524176835468789
0.409996371801035	0.000299713835056606
0.414194190154741	6.69696637352795e-05
0.418392008508447	5.84779052101634e-06


==> RADfeasible.txt <==
0.0166879870906322	1.33485921243902e-05
0.0216195429069831	0.000138219796130940
0.0265510987233339	0.000893548564850361
0.0314826545396848	0.00398355820848368
0.0364142103560357	0.0132819488129585
0.0413457661723865	0.0357343776552238
0.0462773219887374	0.0814382402017939
0.0512088778050883	0.158499346860469
0.0561404336214391	0.261750617665724
0.0610719894377900	0.371815384260058
0.0660035452541408	0.470536697242670
0.0709351010704917	0.548809468289115
0.0758666568868426	0.602979240196850
0.0807982127031934	0.633792469280144
0.0857297685195443	0.643840773797903
0.0906613243358952	0.636021311054219
0.0955928801522460	0.613405443283110
0.100524435968597	0.579493580394738
0.105455991784948	0.540509470634077
0.110387547601299	0.501258475067349
0.115319103417649	0.463127205475640
0.120250659234000	0.429080894633116
0.125182215050351	0.398637346146699
0.130113770866702	0.364119212922804
0.135045326683053	0.323315931210062
0.139976882499404	0.284202273938827
0.144908438315755	0.253023485744017
0.149839994132106	0.229472743275340
0.154771549948456	0.211334259200384
0.159703105764807	0.195095225613903
0.164634661581158	0.177952674215081
0.169566217397509	0.159746130967704
0.174497773213860	0.140805799598965
0.179429329030211	0.122625133931420
0.184360884846562	0.108530324815354
0.189292440662912	0.0989641977915625
0.194223996479263	0.0904648905780937
0.199155552295614	0.0819471307496851
0.204087108111965	0.0739364649029976
0.209018663928316	0.0655394381467972
0.213950219744667	0.0584773492293834
0.218881775561018	0.0552315827035073
0.223813331377368	0.0534853366020207
0.228744887193719	0.0496084687336267
0.233676443010070	0.0433923039474120
0.238607998826421	0.0368194307160224
0.243539554642772	0.0313856108918124
0.248471110459123	0.0274044518777381
0.253402666275474	0.0247916377737397
0.258334222091824	0.0233854229347659
0.263265777908175	0.0224176313949823
0.268197333724526	0.0211948628166558
0.273128889540877	0.0192680250606837
0.278060445357228	0.0158748060494816
0.282992001173579	0.0122117380255235
0.287923556989930	0.0104242734416823
0.292855112806281	0.0102527971227917
0.297786668622631	0.0102068727931275
0.302718224438982	0.00965815188716494
0.307649780255333	0.00876243934783773
0.312581336071684	0.00779412263422180
0.317512891888035	0.00673195491688605
0.322444447704386	0.00573175642520001
0.327376003520737	0.00510661488655298
0.332307559337087	0.00480146661643960
0.337239115153438	0.00447320327035267
0.342170670969789	0.00379644161456791
0.347102226786140	0.00282904459338913
0.352033782602491	0.00212614375803065
0.356965338418842	0.00223141117677298
0.361896894235193	0.00291216606477096
0.366828450051543	0.00320801508522340
0.371760005867894	0.00268704237765117
0.376691561684245	0.00186812595234656
0.381623117500596	0.00122314065077189
0.386554673316947	0.000931446239804267
0.391486229133298	0.00102524712635932
0.396417784949649	0.00121686667249862
0.401349340766000	0.00118549340538359
0.406280896582350	0.000954998255714714
0.411212452398701	0.000653757526109572
0.416144008215052	0.000347148160834464
0.421075564031403	0.000137520172398183
0.426007119847754	0.000106737144701440
0.430938675664105	0.000279324219358523
0.435870231480456	0.000607517199372884
0.440801787296806	0.000881519480999569
0.445733343113157	0.000879404120377377
0.450664898929508	0.000708089253536200
0.455596454745859	0.000724647261827098
0.460528010562210	0.000939312009626878
0.465459566378561	0.000945233301901344
0.470391122194912	0.000628930509751376
0.475322678011262	0.000347037900673702
0.480254233827613	0.000316512820951216
0.485185789643964	0.000354625417828252
0.490117345460315	0.000262721361223215
0.495048901276666	0.000112819763687200
0.499980457093017	2.76364752409549e-05
0.504912012909368	3.85422557066972e-06


==> RADnaive.txt <==
-0.0180400381413139	4.91806886735187e-06
-0.000663471714216640	0.000110470104789431
0.0167130947128806	0.00117630349906269
0.0340896611399779	0.00707845730263678
0.0514662275670751	0.0262032435173844
0.0688427939941724	0.0650234493134326
0.0862193604212696	0.118315616684592
0.103595926848367	0.171073006687948
0.120972493275464	0.209359216071881
0.138349059702561	0.228297441094986
0.155725626129659	0.231981927272521
0.173102192556756	0.225133787582677
0.190478758983853	0.210221994140784
0.207855325410950	0.191516355040023
0.225231891838048	0.171090147159386
0.242608458265145	0.150002003201466
0.259985024692242	0.131838231207904
0.277361591119339	0.117574936608066
0.294738157546437	0.104628737183631
0.312114723973534	0.0926621977282368
0.329491290400631	0.0830336407706005
0.346867856827728	0.0750261980520846
0.364244423254826	0.0663639953956993
0.381620989681923	0.0566267786714332
0.398997556109020	0.0483306437134958
0.416374122536117	0.0427647143205150
0.433750688963215	0.0389580929960999
0.451127255390312	0.0362265253546650
0.468503821817409	0.0337791371232889
0.485880388244506	0.0300198164822371
0.503256954671604	0.0255933353669290
0.520633521098701	0.0229299210700023
0.538010087525798	0.0220082843211449
0.555386653952895	0.0213898312209335
0.572763220379992	0.0199287285426542
0.590139786807090	0.0180802096825919
0.607516353234187	0.0165017906051033
0.624892919661284	0.0148494429958233
0.642269486088382	0.0134955375479957
0.659646052515479	0.0125773741084574
0.677022618942576	0.0113516745773007
0.694399185369673	0.00991602794436341
0.711775751796770	0.00879715160028763
0.729152318223868	0.00808937485272211
0.746528884650965	0.00772796325433398
0.763905451078062	0.00733985951974060
0.781282017505160	0.00664488059136905
0.798658583932257	0.00589929655788313
0.816035150359354	0.00550329846550795
0.833411716786451	0.00530283357255413
0.850788283213549	0.00466561032521974
0.868164849640646	0.00386696542351680
0.885541416067743	0.00363263391310018
0.902917982494840	0.00382847066135098
0.920294548921937	0.00383111757650540
0.937671115349035	0.00352499229942052
0.955047681776132	0.00296427715461175
0.972424248203229	0.00253645489372357
0.989800814630326	0.00254019293656420


==> RADtrue.txt <==
0.0116826545396849	1.71178602689934e-05
0.0163658332358529	0.000235695830012962
0.0210490119320208	0.00181601620020151
0.0257321906281888	0.00916509375146453
0.0304153693243568	0.0318840667005072
0.0350985480205248	0.0809430172025590
0.0397817267166928	0.160303881643063
0.0444649054128607	0.264325729505790
0.0491480841090287	0.382380180305065
0.0538312628051967	0.500819350190728
0.0585144415013647	0.599772340714279
0.0631976201975326	0.661305279646918
0.0678807988937006	0.687433587793433
0.0725639775898686	0.693655771849527
0.0772471562860366	0.688275716167358
0.0819303349822046	0.667994625696907
0.0866135136783726	0.629162011190389
0.0912966923745405	0.578252812241259
0.0959798710707085	0.526632894015434
0.100663049766876	0.479338046976804
0.105346228463044	0.434994983193722
0.110029407159212	0.393025993940466
0.114712585855380	0.353540326393807
0.119395764551548	0.315894516976997
0.124078943247716	0.282157284103877
0.128762121943884	0.255964652257730
0.133445300640052	0.236997299713745
0.138128479336220	0.220398413355156
0.142811658032388	0.202449197453448
0.147494836728556	0.184123635102325
0.152178015424724	0.165669156811408
0.156861194120892	0.146799121315263
0.161544372817060	0.130397553474143
0.166227551513228	0.117453873822240
0.170910730209396	0.105787691094160
0.175593908905564	0.0947304717827591
0.180277087601732	0.0851201115482654
0.184960266297900	0.0777113863354188
0.189643444994068	0.0720402966619498
0.194326623690236	0.0667052689670685
0.199009802386404	0.0611202673410910
0.203692981082572	0.0553510356140939
0.208376159778740	0.0501110115506464
0.213059338474908	0.0455619111819742
0.217742517171076	0.0408685945657181
0.222425695867244	0.0367830907782385
0.227108874563412	0.0339210481476531
0.231792053259580	0.0304885312480634
0.236475231955748	0.0260022640979506
0.241158410651916	0.0219952472587953
0.245841589348084	0.0194474035015264
0.250524768044252	0.0182533440811558
0.255207946740420	0.0172230116444519
0.259891125436588	0.0160412885201500
0.264574304132756	0.0153225083679631
0.269257482828924	0.0141673216443642
0.273940661525092	0.0117531064966156
0.278623840221260	0.00908968188654287
0.283307018917428	0.00727485243965335
0.287990197613596	0.00673756250918861
0.292673376309764	0.00722838378259970
0.297356555005932	0.00751093015496385
0.302039733702100	0.00674434093940014
0.306722912398268	0.00554202327444611
0.311406091094436	0.00471011444803550
0.316089269790603	0.00413707932229874
0.320772448486771	0.00349078724166318
0.325455627182939	0.00309399717890388
0.330138805879107	0.00321561811756293
0.334821984575275	0.00326097684225363
0.339505163271443	0.00279958883385507
0.344188341967611	0.00230743036204093
0.348871520663779	0.00225874586964267
0.353554699359947	0.00256161053674503
0.358237878056115	0.00274131218941163
0.362921056752283	0.00240267965279622
0.367604235448451	0.00178121838775967
0.372287414144619	0.00135028437875679
0.376970592840787	0.00114603589587678
0.381653771536955	0.000981042519784897
0.386336950233123	0.000868807511371526
0.391020128929291	0.000929391871203241
0.395703307625459	0.00107662428258594
0.400386486321627	0.00100105098191086
0.405069665017795	0.000636352572040785
0.409752843713963	0.000261936282168537
0.414436022410131	6.82845353711257e-05
0.419119201106299	2.00562354611084e-05
0.423802379802467	5.67535288630853e-05
0.428485558498635	0.000183034295826095
0.433168737194803	0.000337938577719545
0.437851915890971	0.000358183565306510
0.442535094587139	0.000265898877749224
0.447218273283307	0.000317926523430428
0.451901451979475	0.000584397160411828
0.456584630675643	0.000736737308339151
0.461267809371811	0.000533681858325545
0.465950988067979	0.000218589978215614
0.470634166764147	5.05341916236036e-05
0.475317345460315	6.59351606555915e-06


==> returndata.csv <==
HSI NI225 HSIres NI225res HSIresrank NI225resrank
-0.000841845510114681	-0.00609909809281639	-0.0841739678487896	-0.528936003578220	0.404255319148936	0.226443768996960
-0.00737547919343484	-0.00760780849286924	-0.751405776132943	-0.695270447860364	0.183890577507599	0.173252279635258
-0.000765865530784282	-0.00843383893526450	-0.0787796077486869	-0.795002787853593	0.410334346504559	0.145896656534954
-0.000592278292341320	0.0125484984843123	-0.0621510427429985	1.19973388320714	0.419452887537994	0.904255319148936
0.0107098168012989	0.00512084051817574	1.14367979802112	0.467446945197068	0.876899696048632	0.702127659574468
0.0116029644907840	0.0172587402377573	1.23074645186682	1.66288482965981	0.902735562310030	0.971124620060790
-0.00719823947646958	-0.00679344101103219	-0.755627767860475	-0.575971565888392	0.182370820668693	0.205167173252280
-0.00153257825104625	-0.00836700317224981	-0.162248383259224	-0.745785319036547	0.367781155015198	0.161094224924012
0.0120758195748660	-0.00224520460892030	1.30166438280621	-0.206433365122291	0.913373860182371	0.360182370820669
0.00815152117551854	-0.0125707432949973	0.866185393729332	-1.23190496380846	0.810030395136778	0.0896656534954407
-0.000841596766335329	0.0191719235186554	-0.0899298084939979	1.78076269271632	0.399696048632219	0.980243161094225
-0.00249598285555130	-0.00279418489500216	-0.271616838441102	-0.224211257016899	0.316109422492401	0.352583586626140
-0.0131650126895888	-0.00641133966682972	-1.45739926582460	-0.555737297637968	0.0729483282674772	0.211246200607903
0.00101647933994187	-0.00180150381580901	0.109881895194738	-0.164919989616235	0.496960486322189	0.379939209726444
0.0212343718180428	-0.0132169023827302	2.34128884828474	-1.29050169295399	0.989361702127660	0.0759878419452888
-0.00128385531471409	-0.00715219982527238	-0.130545127618370	-0.656909264529441	0.379939209726444	0.180851063829787
-0.0134599309003853	-0.0361192762840314	-1.39448379140522	-3.43092182324805	0.0744680851063830	0.00911854103343465
-0.0158288561921207	-0.0245145448488984	-1.60976852345435	-1.42803246771654	0.0577507598784195	0.0638297872340426
0.00146940223094028	-0.00111039573194915	0.144847487471986	-0.0616072097388621	0.515197568389058	0.433130699088146
0.00293436668337854	0.00219159614977293	0.295113948686567	0.133149244092628	0.585106382978723	0.551671732522796
0.00513577521424224	0.00454081240608240	0.526043657053896	0.305459443326892	0.691489361702128	0.626139817629179
0.00345053352945790	-0.00445890768937751	0.358408906807736	-0.328809809738995	0.607902735562310	0.300911854103344
0.00310800189128280	0.0112160648704798	0.328329703643848	0.893297706218222	0.600303951367781	0.852583586626140
0.0314102639983194	0.0280073738881956	3.37658436699883	2.27003681238825	1	0.989361702127660
0.00842895668252552	0.0318317605410279	0.763247607408817	2.02059027139119	0.773556231003040	0.986322188449848
-0.00100059572709021	-0.00373360631056130	-0.0915480050264206	-0.198094240135749	0.398176291793313	0.363221884498480
-0.00729655338915869	-0.0345451241831398	-0.680933678019068	-2.02746921431716	0.203647416413374	0.0334346504559271
0.0128980989997576	0.0361114484991489	1.21709159360572	1.76652391554849	0.895136778115502	0.977203647416413
-0.00936911372084559	0.00190045529001282	-0.876520053654017	0.0818352089569862	0.153495440729483	0.527355623100304
0.0180103988760454	0.0266766894712962	1.69346764944896	1.29249219142998	0.969604863221885	0.919452887537994
-0.00720418515438759	0.0119574609448527	-0.654382463138594	0.563461912923899	0.209726443768997	0.752279635258359
-0.00760321592563251	-0.00760829946851338	-0.699140010443004	-0.389937510169456	0.194528875379939	0.276595744680851
0.00481508603250624	-0.00494482783888550	0.447471249235509	-0.278683558534731	0.653495440729483	0.332826747720365
-0.00213566270406140	-0.00362484409759034	-0.201942151223055	-0.225396848610927	0.343465045592705	0.351063829787234
0.00123648752252237	-0.0367828899707963	0.119088098816927	-2.50985718357198	0.501519756838906	0.0167173252279635
-0.0167633991970693	-0.00252124089837835	-1.64873278361017	-0.129357372708565	0.0516717325227964	0.410334346504559
0.00233152709030193	0.00676371674604859	0.221885844622930	0.383900415796376	0.548632218844985	0.658054711246201
0.00425100761483321	0.0213031966239772	0.412597888257122	1.32526922088401	0.638297872340426	0.930091185410334
-0.00930031867692449	0.000833950683777118	-0.918320232140215	0.0491770492666847	0.144376899696049	0.498480243161094
-0.00699655099783669	0.00405293975568455	-0.693088127817352	0.267349435321049	0.196048632218845	0.601823708206687
-0.00989906468053903	-0.0141647359051618	-0.990800528898553	-1.02603817451067	0.133738601823708	0.115501519756839
0.00831553741415547	0.00329633764185289	0.832399040367442	0.238663495430393	0.800911854103343	0.588145896656535
0.0117419057584076	0.0112564525469825	1.18253216845645	0.889993245501643	0.886018237082067	0.851063829787234
-0.0146398449447354	-0.000487203576213346	-1.46311845713270	-0.0401195081111274	0.0714285714285714	0.448328267477204
-0.00668411416218007	0.000118391295364617	-0.653630786730424	0.00942469720480735	0.211246200607903	0.481762917933131
0.00798401186714592	0.00537337222931811	0.789608306940375	0.506422722707122	0.782674772036474	0.724924012158055
-0.00217693403174657	-0.00489654623495994	-0.217056264517856	-0.485283735303216	0.341945288753799	0.241641337386018
0.00107975202624466	-0.00940121868398691	0.109570564190421	-0.971603477869173	0.495440729483283	0.120060790273556
0.0267499241076141	0.0155517322765135	2.77069014295003	1.57734647695651	0.993920972644377	0.954407294832827
0.00142565851872512	0.000901366859912045	0.131337544704084	0.0803427842559942	0.509118541033435	0.525835866261398
0.00876955329558626	0.00371222777096492	0.825074139042646	0.358922809138804	0.796352583586626	0.644376899696049
0.00896140859482664	0.00973455712066418	0.848953475125654	0.995159830229898	0.803951367781155	0.867781155015198
-0.00260291100830656	-0.0163352092938993	-0.248204962034918	-1.64023157708228	0.322188449848024	0.0440729483282675
0.00472080449791257	-0.0234616876926133	0.458607115922986	-2.07130353881034	0.659574468085106	0.0319148936170213
0.00421081617927754	0.00479929925394451	0.415650695942798	0.343720345015192	0.642857142857143	0.635258358662614
0.00395357771695437	-0.00374455230429582	0.396782598087481	-0.292297362018508	0.627659574468085	0.319148936170213
0.0140715428237979	0.00573861439495360	1.43632062832153	0.482151304056519	0.931610942249240	0.708206686930091
-0.00142444957950261	0.00928013525532201	-0.142544575689045	0.827733729634118	0.373860182370821	0.834346504559271
-0.0120566925931982	-0.00403073857892800	-1.22954404841376	-0.367008842251044	0.0972644376899696	0.293313069908815
-0.0254925295733592	-0.0356978472338980	-2.57340466198804	-3.44508508485392	0.0121580547112462	0.00759878419452888
-0.00613495045748280	-0.0100495723195699	-0.560665716057209	-0.593150734182121	0.229483282674772	0.196048632218845
0.00391581155847476	0.00381264054184349	0.362926872953553	0.240639734607547	0.610942249240122	0.592705167173252
-0.0211877896119912	-0.0309678869881527	-2.00014174264318	-2.15359830527182	0.0243161094224924	0.0273556231003040
0.00654395674581210	0.0106672130762480	0.584539580986081	0.598424911047435	0.711246200607903	0.768996960486322
0.0167269016525733	0.0231684757353463	1.51555115660250	1.39790488724332	0.942249240121581	0.937689969604863
0.00768558738302261	0.0126850487645083	0.679861731732770	0.725157659662435	0.746200607902736	0.810030395136778
0.00611042980643184	-0.00641486114825973	0.546919049956342	-0.389215299344190	0.702127659574468	0.278115501519757
0.00351486795221945	0.0106879120097823	0.319308070685578	0.705905425942331	0.595744680851064	0.802431610942249
-0.0296275718986205	-0.0825293281087145	-2.74362040762053	-5.75277517083797	0.00911854103343465	0.00151975683890578
-0.00157238280918648	0.0236082291304349	-0.130099503219713	0.679887846715317	0.381458966565350	0.794832826747720
-0.00271486139271815	0.000909475645059388	-0.229411764416311	0.0279838096776767	0.331306990881459	0.492401215805471
0.0129855270684089	0.0157782922931453	1.11946438734016	0.553193031872123	0.870820668693009	0.744680851063830
0.0173783542740242	0.000583753474444393	1.49278583491569	0.0219766584411692	0.937689969604863	0.489361702127660
-0.0147565034454917	-0.00677180436296432	-1.23989940659371	-0.292118390390564	0.0957446808510638	0.320668693009119
-0.0123859208172377	-0.0187029961356622	-1.03149478379452	-0.895580395399382	0.124620060790274	0.127659574468085
0.0102728822247382	-0.00670361195895275	0.855657415541348	-0.334407925105816	0.806990881458967	0.297872340425532
-0.00691770291551030	-0.0111417757604730	-0.580321224248457	-0.613149684658441	0.224924012158055	0.186930091185410
0.0152654718476502	0.0390654382612468	1.29935202111664	2.30664514707676	0.910334346504559	0.990881458966565
0.0163517843538354	0.0243267154627649	1.37534152325739	1.12741747666394	0.924012158054711	0.892097264437690
0.00458922261844208	0.00840039342398313	0.379923303597107	0.390299224582379	0.615501519756839	0.662613981762918
0.0111322192624765	0.00947116992756847	0.939150961336368	0.484985145504165	0.828267477203648	0.711246200607903
0.00454367961193292	0.00680940889405690	0.384734710239364	0.380030248420208	0.624620060790274	0.653495440729483
-0.00597937820642258	0.0135735415937877	-0.515961411414761	0.830837694544406	0.241641337386018	0.835866261398176
0.00960989988416472	-0.00247984994990702	0.842336164434366	-0.158863145931871	0.802431610942249	0.386018237082067
0.00537839838932364	0.00766333927275120	0.474673038156233	0.537546114799687	0.665653495440730	0.735562310030395
-0.00164771564263866	-0.0109441608722527	-0.147975154980726	-0.823085608290945	0.372340425531915	0.139817629179331
0.00132718137300181	-0.000418733975379837	0.121494885503801	-0.0332756441319160	0.504559270516717	0.449848024316109
0.00617777234506889	-0.0143775259840684	0.577631419568932	-1.21512709038443	0.709726443768997	0.0911854103343465
0.00402536461535874	0.0170532736324169	0.381606475370067	1.38657858812172	0.618541033434651	0.936170212765958
-0.00201158169382154	-0.0113441803485852	-0.194227657632237	-0.865105060315965	0.348024316109422	0.130699088145897
-0.0128433014779361	0.00559399758579993	-1.26404172847634	0.435782857636750	0.0896656534954407	0.683890577507599
0.0108028642841394	0.00400542151346350	1.05096384915074	0.333999717620976	0.857142857142857	0.633738601823708
0.00427397684814324	0.0106240900329535	0.414996313039289	0.951836995486100	0.641337386018237	0.861702127659574
0.0142736103357883	-2.70354920868243e-05	1.40963463441074	-0.00338531413320754	0.928571428571429	0.469604863221885
0.0156214326333970	0.0240777394355725	1.51392928598575	2.32150194381815	0.940729483282675	0.992401215805471
-0.00129671511340312	0.00684716353410764	-0.122747497569153	0.506389920511340	0.384498480243161	0.723404255319149
0.00119312660163473	-0.00178217849803630	0.115056768512169	-0.141970717715141	0.500000000000000	0.395136778115502
0.00821922199317093	0.0109821675156248	0.809281396318089	0.943733017943576	0.791793313069909	0.860182370820669
0.00724737141595711	-0.00298077458356794	0.718556955245780	-0.258357832048542	0.755319148936170	0.340425531914894
-0.000945390064135410	-0.0163184286454303	-0.0947592812344527	-1.51435376700302	0.393617021276596	0.0547112462006079
-0.00485929823854114	0.00894554500766098	-0.496346713425409	0.751080764796562	0.244680851063830	0.816109422492401
0.00974981662863428	-0.0156258349309493	1.01034862099142	-1.35661269090399	0.849544072948328	0.0699088145896657
-0.00373972328134897	0.00362139259146765	-0.387374704078329	0.293791941960809	0.284194528875380	0.617021276595745
0.00264239971357938	0.00316009945390405	0.278083979804101	0.276111727917599	0.574468085106383	0.610942249240122
4.43305237318725e-05	-0.00609329009732740	0.00463884633236035	-0.573326724120397	0.443768996960486	0.206686930091185
-0.00777618595408747	0.00603974836657173	-0.849629492795873	0.589897897833521	0.162613981762918	0.765957446808511
-0.000255504983542210	-0.00249457193149105	-0.0281521328361689	-0.253791678559710	0.431610942249240	0.341945288753799
0.00413738819115217	-0.0118627802732405	0.462526691746716	-1.27001418018989	0.661094224924012	0.0790273556231003
0.00849832207197920	-0.000725034458998408	0.963829298122291	-0.0735692667944940	0.835866261398176	0.431610942249240
-0.00170584801349349	0.00964171180462792	-0.193585971684564	1.02351996829992	0.349544072948328	0.875379939209727
0.00803914678191831	0.00233271370938581	0.927870606177524	0.239936824903779	0.823708206686930	0.591185410334347
0.00449544306132665	-6.85417816157496e-05	0.519310225097160	-0.00863246452623187	0.688449848024316	0.465045592705167
0.00582366618042407	0.00259965651722460	0.681379073096012	0.296430891613853	0.747720364741641	0.620060790273556
-0.00193013453388069	-0.00407932515610732	-0.227948763721987	-0.485278115134458	0.332826747720365	0.243161094224924
0.00744967826340215	-0.00315973250632595	0.894084364700356	-0.383171422437186	0.817629179331307	0.285714285714286
0.00751202967270537	0.000412105060483725	0.903022331428063	0.0496106489502591	0.822188449848024	0.500000000000000
-0.0341495309731155	-0.0174113398421927	-4.11104108309651	-2.21931022464497	0.00303951367781155	0.0227963525835866
-0.00321848059529373	0.00336023368146954	-0.303793597885644	0.327432558989564	0.306990881458967	0.630699088145897
-0.00108257237111964	-0.00688590234824815	-0.104178843273425	-0.712210888589996	0.392097264437690	0.168693009118541
0.00623088036559238	-0.0126734113258973	0.611132725644494	-1.33111681767099	0.723404255319149	0.0714285714285714
-0.000832170800494581	-0.00164419840895924	-0.0827743081484489	-0.160985735927810	0.405775075987842	0.384498480243161
0.00589149068198402	0.0189477700671024	0.596937274859970	1.96084866241048	0.717325227963526	0.984802431610942
-0.00309066879142961	-0.00319410241518447	-0.317290611180954	-0.273097188450438	0.303951367781155	0.337386018237082
-0.0156822806956409	-0.0125808215374299	-1.63815401691093	-1.15280603030226	0.0547112462006079	0.103343465045593
0.0108331808986417	0.00838858204375903	1.09538619532527	0.742037755522110	0.863221884498480	0.814589665653495
0.00202366802973586	-0.0131847287518507	0.203712279269541	-1.20219619567593	0.534954407294833	0.0927051671732523
0.00506008409333347	0.0137708247188844	0.519328313841744	1.20339353750815	0.689969604863222	0.905775075987842
-0.0188080410790370	-0.0147163167188289	-1.95845417702437	-1.23969327640462	0.0288753799392097	0.0866261398176292
0.0122556830349314	0.00900682573464628	1.21004545609319	0.726628535233482	0.893617021276596	0.811550151975684
0.00444262082295310	0.00821863105363896	0.434684898657861	0.688396111343845	0.650455927051672	0.799392097264438
0.00416495039991638	0.00498228510697985	0.414231563211688	0.433599228732597	0.639817629179331	0.680851063829787
0.00687839600823992	0.00473685980356287	0.695578742697214	0.437558603665645	0.750759878419453	0.685410334346505
-0.00421216472479635	-0.00231106155062832	-0.430442673940480	-0.226798833743600	0.268996960486322	0.349544072948328
-0.0127551196444724	0.00971945989009271	-1.32421703697914	1.00681574867083	0.0820668693009119	0.873860182370821
-0.00606812576899252	-0.0109117324610466	-0.620695092798550	-1.10709049366332	0.221884498480243	0.107902735562310
-0.0161830981436371	-0.00391261854695735	-1.67502626965454	-0.383886942853859	0.0471124620060790	0.284194528875380
0.00873285407649327	0.00488418567451099	0.873057839579503	0.502050890595086	0.811550151975684	0.721884498480243
-0.00846202971628607	0.00259209572575792	-0.850146828092869	0.275831392211641	0.161094224924012	0.609422492401216
0.0153712581254304	0.00374975297612679	1.55236257736167	0.418519852623784	0.951367781155015	0.677811550151976
-0.00382960403492305	0.00207880888697432	-0.376585078817931	0.238969454610115	0.290273556231003	0.589665653495441
0.00297475041210760	0.0138219767514052	0.297432851690251	1.65559430066042	0.586626139817629	0.968085106382979
-0.00165237996747258	0.00756254044218885	-0.168409172242081	0.779670790442643	0.363221884498480	0.826747720364742
-0.0102230334393418	0.00153003886727099	-1.06154636646501	0.158121730567310	0.120060790273556	0.562310030395137
-0.00831211450909031	-0.00319163525141697	-0.860648272863209	-0.351856984298824	0.156534954407295	0.296352583586626
-0.00770452940130895	0.00632441928224203	-0.801519241841150	0.721139883263158	0.174772036474164	0.805471124620061
-0.000883494121875827	-0.00122682825883302	-0.0926185704051073	-0.141610264611406	0.396656534954407	0.396656534954407
0.00922418985894602	0.000996968601549853	0.984529310063347	0.117613581100493	0.841945288753799	0.544072948328268
-0.0146472639031217	-0.0177995843909837	-1.56341894243321	-2.20018415429850	0.0607902735562310	0.0258358662613982
-0.00180428539030864	-0.0134737672800647	-0.187324350743923	-1.28715106641906	0.354103343465046	0.0775075987841945
0.00698802164836643	0.0159528654006795	0.738768333545603	1.43406588184901	0.762917933130699	0.945288753799392
0.00472843814907087	-0.000339465390048588	0.504034914973883	-0.0290422618884388	0.676291793313070	0.452887537993921
-0.0218115632461551	-0.0550564185319544	-2.35863720059009	-4.95025230029125	0.0197568389057751	0.00303951367781155
0.0187355603031687	0.0650831604181033	1.86448552827293	2.73269178835005	0.980243161094225	0.996960486322189
-0.0135782636502277	0.00174941478409707	-1.29033717578993	0.0525575485575528	0.0866261398176292	0.503039513677812
-0.0138034054411609	0.0169962495262652	-1.29560860493210	0.578649210149199	0.0851063829787234	0.759878419452888
0.00456558752370206	-0.000252894890687472	0.423074344879343	-0.00979662861438081	0.647416413373860	0.462006079027356
-0.00194513699577037	0.0109237547540833	-0.183496533812825	0.455701604413617	0.357142857142857	0.694528875379939
-0.000792415257910406	2.35086275495178e-05	-0.0763146416482553	0.000586361455409606	0.413373860182371	0.475683890577508
0.00364651295766905	0.00584870085081413	0.357794583320829	0.299687575875254	0.606382978723404	0.621580547112462
0.000607058403680583	0.00768488376966481	0.0605327022117817	0.435287530373682	0.466565349544073	0.682370820668693
0.0142240645605263	0.00313877047068267	1.44926042167821	0.193532388184946	0.933130699088146	0.577507598784195
0.00507188674568759	0.00260444258361225	0.505802411084523	0.176791302685002	0.680851063829787	0.571428571428571
0.00470304454131920	-0.00132451455327853	0.476007816774087	-0.0997938190487061	0.667173252279635	0.419452887537994
-0.00410379514655546	-0.00271938077262135	-0.421934618704501	-0.222821434096057	0.275075987841945	0.355623100303951
0.00231508453992824	7.87319704418366e-05	0.241707317431659	0.00599792723399291	0.560790273556231	0.477203647416413
0.00387409339754363	0.0111152574071110	0.412015205798891	1.05585839091519	0.636778115501520	0.879939209726444
-0.0137937537162873	-0.00471256691658617	-1.49087528689554	-0.439602067524349	0.0683890577507599	0.255319148936170
-0.00263009000046566	-0.00823358535707897	-0.277552189601021	-0.809128826537601	0.313069908814590	0.141337386018237
0.00750764827549055	0.00467027424671862	0.806067658721144	0.462034610031213	0.790273556231003	0.700607902735562
0.00553125416473677	0.00738802209342815	0.597463371072714	0.764658137232894	0.718844984802432	0.823708206686930
0.00266825564008499	0.0144267487805081	0.291589514717954	1.50827686378332	0.580547112462006	0.949848024316109
-0.00442145130959659	0.0122293466977066	-0.491862690316523	1.14779937804423	0.247720364741641	0.896656534954407
-0.0145137272652889	0.00831744455873817	-1.63672206792751	0.753598686036463	0.0562310030395137	0.819148936170213
0.000609615603869074	0.00497274137142867	0.0663841811923559	0.461397250808481	0.474164133738602	0.697568389057751
0.000441834702810340	0.000160494164882508	0.0489970398082967	0.0146593334549001	0.462006079027356	0.483282674772036
-0.0178465773435494	0.00104755008972823	-2.02122862646067	0.108188712397496	0.0227963525835866	0.539513677811550
-0.00175364197091632	0.00658626956875708	-0.187450573978790	0.724944784306612	0.352583586626140	0.806990881458967
-0.00857727508926232	-0.000492400368264256	-0.933508373783178	-0.0558165229923289	0.142857142857143	0.437689969604863
-0.00475735523284193	0.00529391488862352	-0.518621555293394	0.614510245216320	0.240121580547112	0.772036474164134
0.00370888553771920	-0.00257012586076044	0.409616047830275	-0.303254884114083	0.633738601823708	0.314589665653495
-0.00799164415324505	-0.000865416945304176	-0.896651525689910	-0.106231096575647	0.147416413373860	0.416413373860182
0.00830757350641598	-6.90556141478282e-05	0.934179342774115	-0.00999659322528958	0.825227963525836	0.460486322188450
0.00166124193779638	-0.0133128280048087	0.186915603048144	-1.71655772547748	0.530395136778116	0.0379939209726444
0.00957501492308133	-0.00160856690654221	1.09726309891699	-0.176202556401410	0.864741641337386	0.375379939209726
-0.000719418993146093	0.0247912073600993	-0.0821091677833327	2.82842129833195	0.407294832826748	1
0.0144523873063314	-0.00375666991638468	1.67723735010984	-0.294469988351656	0.968085106382979	0.317629179331307
0.00206052665802581	-0.00340522929412224	0.230569554737853	-0.288623922060215	0.551671732522796	0.325227963525836
0.00821839563336901	-0.00788999521853384	0.936227112629060	-0.717216617786192	0.826747720364742	0.167173252279635
0.00834064245012911	0.00327059155345744	0.950958627682927	0.304665797920872	0.831306990881459	0.624620060790274
-0.00464685830189637	-0.0119468678780752	-0.530150535241019	-1.18791196864513	0.235562310030395	0.0957446808510638
0.00473541854152515	0.00794237496202932	0.546892032398392	0.752356937821629	0.700607902735562	0.817629179331307
0.00539170232381458	-0.0148628471139656	0.630290662742464	-1.44004027814376	0.729483282674772	0.0623100303951368
0.0112013958686905	0.00428769415414010	1.32269874783568	0.379265223280909	0.917933130699088	0.651975683890578
-0.00209320510729683	0.00937045039020212	-0.243275335086017	0.883031662301496	0.325227963525836	0.848024316109423
-0.00714263060840992	0.00343679379311368	-0.843953174962840	0.324644158881558	0.164133738601824	0.629179331306991
0.000550814999989768	-0.0129840237937877	0.0651820131459026	-1.30552576469863	0.472644376899696	0.0744680851063830
0.00223954986777386	-0.00546932065308958	0.270136697363250	-0.514795742225193	0.569908814589666	0.234042553191489
0.00431574453464201	0.0142428765155511	0.529090707993100	1.40005225550457	0.694528875379939	0.939209726443769
0.0140040096144762	0.0179355616898160	1.73713080626431	1.62395428910511	0.972644376899696	0.958966565349544
-0.000573045465554145	0.00334500520415659	-0.0683811843445431	0.268471082545488	0.416413373860182	0.603343465045593
-0.00181617126964184	0.00559005673173196	-0.220295575956081	0.485073236042803	0.338905775075988	0.712765957446809
-0.00575755209138329	-0.0122693962143394	-0.709666256580065	-1.12910742834818	0.193009118541033	0.106382978723404
-0.00238843292184754	0.000191323031417667	-0.296553426982780	0.0161195057989097	0.308510638297872	0.487841945288754
0.00942525512643044	0.00308810683318050	1.18760333263645	0.295746373197897	0.887537993920973	0.618541033434651
-0.000714224051609591	-0.00348039456529570	-0.0891488550065853	-0.355715483140862	0.401215805471125	0.294832826747720
0.00656009897581811	0.00510678595500025	0.831351495878242	0.545020106786706	0.799392097264438	0.740121580547112
0.00170217164876085	-0.00527122289364890	0.216235068039610	-0.581054784445068	0.545592705167173	0.203647416413374
0.00211633691993107	0.0246187215567399	0.273130349684616	2.76567672938043	0.571428571428571	0.998480243161094
0.00575225171716376	0.00413103927488479	0.753709512070879	0.321486232264558	0.772036474164134	0.627659574468085
-0.000336217350008994	-0.0113789628982079	-0.0444080968807557	-0.959277706796919	0.424012158054711	0.123100303951368
0.0122379872768619	0.0102904546395148	1.63716458743665	0.868978482655024	0.965045592705167	0.843465045592705
0.00469123744425026	-0.00466418188251261	0.605455516929952	-0.401523606693335	0.720364741641337	0.272036474164134
-0.00307257298600661	-0.00585299071751955	-0.400354446772514	-0.536670517570843	0.281155015197568	0.217325227963526
-0.00758475119114621	0.00674871177710124	-1.00097794301779	0.646252922656266	0.132218844984802	0.785714285714286
0.00989636025365037	-8.10247155129673e-05	1.30063828560115	-0.00908008715366131	0.911854103343465	0.463525835866261
-0.00360543830450233	-0.000433956879147601	-0.466009607131774	-0.0468492915967403	0.256838905775076	0.443768996960486
-0.00620461321093302	-0.00454906359429863	-0.811511023099843	-0.507336667166910	0.170212765957447	0.237082066869301
-0.00169754901567742	-0.00917243883454511	-0.222786429985217	-1.04890387088310	0.337386018237082	0.110942249240122
-0.00773390159138288	0.000602699337910906	-1.02990497146826	0.0649482162872715	0.126139817629179	0.513677811550152
0.00150512892891719	0.0142578784107634	0.199227199450234	1.64133562114862	0.531914893617021	0.963525835866261
-0.00203853849863833	0.00879210058282709	-0.274262102964451	0.877495223092927	0.314589665653495	0.846504559270517
-0.00741740610419939	-0.00489988841054689	-1.01169275029790	-0.490343301222234	0.130699088145897	0.238601823708207
0.00184770011632907	-0.00463492269823540	0.250596798874996	-0.483507911171790	0.563829787234043	0.244680851063830
0.00358696532744673	-0.00180719368653648	0.493550204101920	-0.196332690742190	0.670212765957447	0.364741641337386
0.00426431733150423	-0.00466971543711559	0.592809543346014	-0.530440990444051	0.714285714285714	0.223404255319149
-0.0118735001539445	0.00334697819543273	-1.66420130862547	0.386399683667043	0.0486322188449848	0.661094224924012
0.00285145918354424	0.0146973796257530	0.384506284515593	1.75079216136485	0.623100303951368	0.975683890577508
0.0110131552667134	0.00148531339340252	1.50423167076790	0.148795774045688	0.939209726443769	0.557750759878420
-7.22110349524741e-05	-0.00123588148721865	-0.00972609864116581	-0.133353488516213	0.440729483282675	0.402735562310030
-0.00147412967526606	-0.00163928067192742	-0.198978274434210	-0.185785409272902	0.346504559270517	0.369300911854103
0.0206088015888390	0.000651548322075257	2.82091080643243	0.0752911722732591	0.995440729483283	0.521276595744681
0.000890995486644286	-0.00350538574348036	0.107602812402243	-0.429266134775590	0.493920972644377	0.256838905775076
0.00371234580461888	-0.00337164244180066	0.456525991945078	-0.420378697200811	0.655015197568389	0.262917933130699
-0.0111507721739521	-0.0215348313121382	-1.38969579707749	-2.71946338286224	0.0759878419452888	0.0121580547112462
0.000299664802936306	0.00230440700831736	0.0364502022408778	0.201236866886438	0.457446808510638	0.579027355623100
0.00125581627736082	0.00924276373060273	0.155830722045723	0.870420475038186	0.519756838905775	0.844984802431611
-0.00677916659204669	-0.0144814594292306	-0.856076213460549	-1.37477004324082	0.158054711246201	0.0683890577507599
0.00626995359265514	0.0113794401463014	0.793199711807494	1.00125118610074	0.784194528875380	0.870820668693009
0.00189510155112771	0.000760603630769907	0.240643050680490	0.0656216023154323	0.557750759878420	0.515197568389058
-0.00373609266677555	-0.00805944490393529	-0.482209589111634	-0.761551952662768	0.253799392097264	0.155015197568389
-0.00782856759988349	-0.00810912422767274	-1.02213874161529	-0.781835210055713	0.127659574468085	0.151975683890578
0.00619729546876435	0.00390424574913517	0.805237864731637	0.380808485243605	0.788753799392097	0.655015197568389
0.00572602389707377	0.00270865432711887	0.746436636393992	0.277848125339623	0.765957446808511	0.612462006079027
-0.00522163805076303	-0.0141070552317348	-0.684374895933341	-1.53022600732359	0.202127659574468	0.0531914893617021
-0.000264515325023140	0.00362680187167719	-0.0350328330709451	0.349430304956288	0.427051671732523	0.638297872340426
-0.000211050807449098	0.00711380822209762	-0.0284291034817268	0.725134025245348	0.430091185410334	0.808510638297872
-0.00718581988830280	-0.00266404307162738	-0.978492190751995	-0.277388116621737	0.135258358662614	0.334346504559271
0.00929882505566937	-0.0104696538682561	1.26131269602561	-1.14303208949849	0.907294832826748	0.104863221884498
-0.00213441864172026	-0.00680215733848755	-0.285168435844477	-0.707585844975790	0.310030395136778	0.170212765957447
-0.0139926617573707	0.00344430301857734	-1.89521297282870	0.362331322738315	0.0334346504559271	0.645896656534954
-0.00413225033612541	0.000738620581257621	-0.531263359718242	0.0802248152337676	0.234042553191489	0.524316109422492
0.00965278172619399	-9.27216666273267e-05	1.25397562499127	-0.0119630235213303	0.905775075987842	0.458966565349544
-0.000622089377428026	0.0102701791964091	-0.0797847892653001	1.23638330511099	0.408814589665654	0.911854103343465
0.00404558060360394	0.0136084117653237	0.526400152650691	1.51784933502806	0.693009118541033	0.952887537993921
0.0130244149777408	0.0107205921151348	1.71311407791813	1.06454558975539	0.971124620060790	0.882978723404255
0.00499610750322788	0.0109517071294878	0.631240913747045	1.05851885024570	0.731003039513678	0.881458966565350
0.00487250593152133	-0.00194910706345119	0.621012968716717	-0.185217359646194	0.726443768996961	0.370820668693009
-0.00338039284187275	-0.00286766911342973	-0.434886906838496	-0.290289874804682	0.267477203647416	0.322188449848024
0.00328525655317336	0.00697592492523214	0.427742098623013	0.740860098288813	0.648936170212766	0.813069908814590
0.00414074914586138	0.0228776629568888	0.545946199462353	2.45428654630771	0.699088145896657	0.995440729483283
0.0125790375087398	-0.00265228862187428	1.67540663660794	-0.212096860368664	0.966565349544073	0.358662613981763
0.00506531570695756	0.00287294639100999	0.649426539396871	0.246972140563616	0.737082066869301	0.595744680851064
0.00439285616361929	0.00308371581001410	0.567718191519629	0.284876788769333	0.708206686930091	0.613981762917933
0.00122465828016338	-0.00389758358939041	0.159738265465817	-0.385842977902940	0.524316109422492	0.282674772036474
0.00852009189554970	-0.000706890926521098	1.12965404960487	-0.0745049466855715	0.872340425531915	0.430091185410334
-0.00140611847463923	0.00251174389581443	-0.184866557260676	0.274676566983189	0.355623100303951	0.606382978723404
-0.00167130013497818	-0.00528201772689130	-0.223101664975406	-0.606643027624817	0.335866261398176	0.189969604863222
-0.00623086923551419	-0.0132605365227274	-0.843720607319063	-1.54146943402394	0.165653495440730	0.0516717325227964
0.00152449051554982	0.00188533712882766	0.206519025339855	0.192299850666248	0.536474164133739	0.575987841945289
0.00856192424691749	0.00445743914274566	1.17754688593391	0.481964648734775	0.879939209726444	0.706686930091185
0.000465032611142391	-0.00330860172624092	0.0630530586841741	-0.371343970590279	0.469604863221885	0.291793313069909
0.000997394769065352	0.00659115689983025	0.137485470768617	0.762448092999330	0.512158054711246	0.820668693009119
0.00792335332710792	0.00354688371470679	1.10936981721712	0.407735118681179	0.866261398176292	0.673252279635258
0.000331196644891563	-0.00639450830397514	0.0457954452699457	-0.759655069197996	0.458966565349544	0.156534954407295
-0.00159574207759938	-0.00138725636213977	-0.224821616931119	-0.164537364374190	0.334346504559271	0.381458966565350
0.00577311430868832	0.0106027723357354	0.823838706567759	1.29279835683137	0.794832826747720	0.920972644376900
0.00443931973722300	0.0158480502898097	0.634008076237350	1.77104982970128	0.732522796352584	0.978723404255319
-0.00235814111402632	-0.000320162987481609	-0.339138184442899	-0.0314070902371132	0.297872340425532	0.451367781155015
0.00517355772139005	-0.00951023332195611	0.752449619330134	-0.966650482009126	0.770516717325228	0.121580547112462
-0.000884352331087968	0.000236146966219764	-0.129141378160211	0.0225577324713772	0.382978723404255	0.490881458966565
0.00341680344523709	-0.00377799635933940	0.504999061728349	-0.403103156895617	0.677811550151976	0.270516717325228
-0.00125818318724136	0.00521010379491571	-0.187748295536122	0.575752757241075	0.351063829787234	0.756838905775076
-0.0124570769430683	-0.00524424366803444	-1.88111707815965	-0.594135854472057	0.0364741641337386	0.194528875379939
0.00558807344536305	-0.000493882819096569	0.799702563650834	-0.0579973199978967	0.787234042553192	0.436170212765957
0.000920228258566525	-0.000765691345600672	0.131773099182174	-0.0930663485094068	0.510638297872340	0.425531914893617
-0.0120745269255806	-0.00260349010761019	-1.75538489894383	-0.324475502933870	0.0395136778115502	0.303951367781155
0.00238906946644768	0.00560349567471086	0.332014454677162	0.709096410602924	0.603343465045593	0.803951367781155
0.0115638350872711	0.00622281899168975	1.62814706281041	0.777462254001491	0.963525835866261	0.825227963525836
-0.00314914353204365	0.00807287671534951	-0.427824106912505	0.990681940781678	0.272036474164134	0.866261398176292
-0.00576120504227262	-0.00453916610119265	-0.791784439793938	-0.535863800069380	0.177811550151976	0.218844984802432
-0.000780655232775374	-0.00140520717011938	-0.107699034580702	-0.169374246890138	0.390577507598784	0.378419452887538
-0.000174449416260103	0.00110131249129175	-0.0245411736631746	0.134912262752062	0.433130699088146	0.554711246200608
0.00783210217782582	0.00102664343894432	1.11139380707870	0.129334724443564	0.869300911854103	0.547112462006079
-0.00123377430937133	0.00355339688498546	-0.173532753756338	0.461834296487407	0.360182370820669	0.699088145896657
-0.00607453860352614	-0.00469229035537389	-0.865927643596581	-0.615532813824364	0.155015197568389	0.185410334346505
0.0109168874128649	0.00445547409777980	1.55500909586718	0.576491539232508	0.952887537993921	0.758358662613982
-0.00776496629153556	-0.00928472632343969	-1.07132718100772	-1.20061102703638	0.117021276595745	0.0942249240121581
0.000760051211448953	0.00111606509081952	0.103916114631391	0.131733109313246	0.492401215805471	0.548632218844985
0.00522328338874445	0.00245706231185494	0.725795967293220	0.301957744553107	0.758358662613982	0.623100303951368
-0.00222605018513633	-0.00437025280432657	-0.310890637271859	-0.553460760524857	0.305471124620061	0.214285714285714
-0.00489592450934140	-0.00325479125370443	-0.692456224746786	-0.413637144363771	0.197568389057751	0.265957446808511
0.00626312384867589	0.00759265622374805	0.889912888394814	0.972544032676626	0.814589665653495	0.864741641337386
0.0146984729648434	0.00568571844647892	2.08601453024082	0.694780518148622	0.986322188449848	0.800911854103343
0.00639431699721982	-0.00481958267365101	0.849134263126335	-0.587978160235782	0.805471124620061	0.200607902735562
0.0115492939028776	7.11319564690172e-05	1.53603365356225	0.00739476013925518	0.946808510638298	0.478723404255319
0.00163307972446525	0.000947263022935019	0.210710861968362	0.118391978901582	0.539513677811550	0.545592705167173
0.00553492878105821	0.00104691744606100	0.725602422445301	0.134333221786090	0.756838905775076	0.553191489361702
0.00254812948487704	0.00616105945744394	0.335824503282775	0.813644643465917	0.604863221884499	0.832826747720365
-0.00127683668042167	-0.00222838107067247	-0.170806756746637	-0.286925113863245	0.361702127659575	0.326747720364742
0.00525613013157589	-0.00619234806425517	0.713113060461749	-0.808843801825156	0.753799392097264	0.142857142857143
0.000194443643254161	-0.00102530724893768	0.0263817100444652	-0.131301119303877	0.454407294832827	0.407294832826748
0.00330781755367759	0.00474741968755765	0.458033641624756	0.615213321171983	0.658054711246201	0.773556231003040
0.00703323378470522	0.00146925595091929	0.984605928662807	0.187946368199753	0.843465045592705	0.574468085106383
-0.00560998420755432	-0.00598415049858758	-0.782156795451935	-0.788105010822374	0.179331306990881	0.150455927051672
0.0126918151052173	-0.00173800414949810	1.77377675035878	-0.223653617740658	0.977203647416413	0.354103343465046
0.00788278232919915	0.00303723129200151	1.05318686901262	0.395011227212084	0.858662613981763	0.667173252279635
0.00243529761562478	0.00470476604422743	0.323254839155433	0.617666812672787	0.597264437689970	0.776595744680851
-0.00277016216731418	-0.00253204746093516	-0.373084629052144	-0.331108199707609	0.291793313069909	0.299392097264438
0.00114967524601006	-0.00384826032373908	0.156624746078424	-0.508734694741116	0.521276595744681	0.235562310030395
0.00462164313241686	0.00517697495537917	0.639459729922810	0.680135786496386	0.735562310030395	0.796352583586626
0.00592494243948849	-0.00299016541198327	0.825438699588592	-0.388579352608817	0.797872340425532	0.281155015197568
-0.00351796061590015	-0.0129510121021603	-0.490978807480576	-1.69554439112450	0.249240121580547	0.0410334346504559
-0.0113437326056936	-0.000454575940432633	-1.59875985632089	-0.0515075322251499	0.0592705167173252	0.440729483282675
-0.00276598306933273	0.0110058978566290	-0.376747835041942	1.27655375548202	0.288753799392097	0.916413373860182
0.00857799635361545	-0.00121730884739257	1.18247535739167	-0.131831876554314	0.884498480243161	0.404255319148936
-0.00236879424488556	-0.00135161811596340	-0.322703593307241	-0.153869794167358	0.300911854103344	0.387537993920973
-0.0109080185028603	-0.0118562877570270	-1.50530075233023	-1.39920765053988	0.0668693009118541	0.0653495440729483
0.00395221653783118	-0.00397696127718561	0.529788514366705	-0.425156419494660	0.696048632218845	0.259878419452888
0.00905456186944598	-0.000479202733446371	1.22613219683541	-0.0542704013644480	0.898176291793313	0.439209726443769
0.0119047761003586	0.00509401085691508	1.58966136019281	0.590503886231499	0.958966565349544	0.767477203647417
-0.00353343177200749	-0.00450112037957773	-0.456720501444668	-0.530766582084496	0.259878419452888	0.221884498480243
0.0118011343166735	0.00740891753464723	1.54340724526676	0.884472725399911	0.948328267477204	0.849544072948328
-0.00443445989153979	0.00713623739489400	-0.563060315702487	0.831485562003755	0.227963525835866	0.837386018237082
-0.000613003031270765	0.00229959943549218	-0.0787548968342859	0.263357667619879	0.411854103343465	0.598784194528875
3.92866397511682e-05	-0.00629606966930751	0.00498530238879916	-0.752536997049860	0.445288753799392	0.159574468085106
-0.00460987505547195	-0.00143712605705204	-0.610920540386838	-0.171426975907104	0.223404255319149	0.376899696048632
-0.00329508148497837	0.00198938706100194	-0.440395933880696	0.242669380124348	0.262917933130699	0.594224924012158
0.00527441388158678	-0.00629404723242288	0.712945445046601	-0.794327444847455	0.752279635258359	0.147416413373860
0.0103072323913054	0.0139592736157823	1.40079249830173	1.72077557186846	0.927051671732523	0.974164133738602
0.000611842652332939	0.0117415177424292	0.0811488896447194	1.22718521086806	0.484802431610942	0.908814589665654
-0.00279811544986153	0.00450029431968346	-0.377769736294710	0.443075677285073	0.287234042553192	0.688449848024316
-0.00419897053584961	-0.00294308571992197	-0.574039018417311	-0.305319896007163	0.226443768996960	0.311550151975684
0.00109348721261782	0.00513940767106647	0.150608117976128	0.556990618807382	0.516717325227964	0.747720364741641
0.00271953524469915	0.000545684434346327	0.380305005692357	0.0595746529178118	0.617021276595745	0.506079027355623
-0.000621311672176717	0.00182102388606076	-0.0881051815695527	0.211243955922053	0.402735562310030	0.580547112462006
-0.00820855667881482	-0.00251113891830102	-1.17903411429686	-0.305130976864376	0.106382978723404	0.313069908814590
-0.0137302079801440	0.00497031475830490	-1.94649995556164	0.616225957558243	0.0319148936170213	0.775075987841945
0.000460612644523906	-0.00330932370120429	0.0615630571886895	-0.412365729098051	0.468085106382979	0.267477203647416
0.00469292460743098	-0.00311049335090274	0.638391923005749	-0.393952220797496	0.734042553191489	0.275075987841945
-0.00802089007061113	0.00472844668128047	-1.09936357049584	0.604119015442717	0.112462006079027	0.770516717325228
0.00482762187742480	-0.000335470560182571	0.655785850827366	-0.0441392696162625	0.738601823708207	0.445288753799392
0.0222129280835404	0.0104007665892301	3.03841894160350	1.35773587748207	0.996960486322189	0.931610942249240
0.00728420703134880	0.000610553850425077	0.863353622977772	0.0703655093719529	0.808510638297872	0.518237082066869
0.00277492204353536	0.00300830269448049	0.329760265745412	0.365504215233133	0.601823708206687	0.647416413373860
-0.00356044863519500	0.00276993682278182	-0.430015826313868	0.343889630991227	0.270516717325228	0.636778115501520
0.00244364923817386	0.00351139041095472	0.299003204427104	0.444843995857205	0.588145896656535	0.689969604863222
0.000611232151348062	0.00952082514430153	0.0758570042666053	1.22033472484315	0.481762917933131	0.907294832826748
0.00756953082475320	0.00473375592559755	0.956926103173601	0.557815654209237	0.832826747720365	0.749240121580547
0.000163423217673042	0.00378283696042203	0.0204995510004136	0.451344317591392	0.451367781155015	0.691489361702128
0.000497116136994436	0.00126145981856318	0.0636843239167103	0.152588234757828	0.471124620060790	0.560790273556231
-0.0194365768992331	0.00399279273921316	-2.53654628676089	0.500946460151410	0.0136778115501520	0.718844984802432
0.0115860660475242	0.000425164783063536	1.36860480468689	0.0525230209077858	0.922492401215805	0.501519756838906
-0.00638668866851688	0.0110771005286203	-0.740544810404888	1.43895818864996	0.185410334346505	0.946808510638298
-0.00534566912097390	0.00498920529422975	-0.624266575733178	0.573630105699877	0.218844984802432	0.753799392097264
0.00524002351431641	-0.00448378265485516	0.617926501752518	-0.525871515235918	0.724924012158055	0.229483282674772
-0.00355753965480865	0.00148041830028234	-0.424009960446157	0.174971031725492	0.273556231003040	0.569908814589666
0.00834975235868996	0.0122827053273955	1.00884063166501	1.51177871463818	0.848024316109423	0.951367781155015
-0.00361638739772729	0.000146328681911001	-0.435917282976132	0.0147206322423462	0.265957446808511	0.484802431610942
-0.00320423111620016	-2.75068104649279e-06	-0.391569346154178	-0.00154021565505333	0.282674772036474	0.471124620060790
0.0122634872277949	0.0183869763214428	1.51944957665750	2.19142912854442	0.943768996960486	0.987841945288754
-0.00264109258684897	0.00529543867501658	-0.318454368920750	0.489199172387497	0.302431610942249	0.715805471124620
0.00297498129601337	0	0.364029769192204	-0.00104432876124382	0.612462006079027	0.472644376899696
-0.000238061021367031	0.000409447165026222	-0.0296983103513395	0.0413757937312221	0.428571428571429	0.493920972644377
0.0138057823789826	0.0171155932327078	1.74402207499659	1.87838665712125	0.975683890577508	0.981762917933131
-0.00299611034469827	-0.00103723279115009	-0.363302397812969	-0.0958085312891132	0.296352583586626	0.422492401215805
0.00788957416408387	-0.00197059395209998	0.970424689205078	-0.194403566501112	0.838905775075988	0.366261398176292
-0.000537283405561695	-0.00822355799886232	-0.0661208292750852	-0.858273841692961	0.417933130699088	0.133738601823708
0.00210142475968844	-0.0133341354043175	0.262435259928386	-1.38731110073586	0.565349544072948	0.0668693009118541
-0.00103063035861517	-4.38090301884131e-05	-0.130921912118818	-0.00520939983866299	0.378419452887538	0.468085106382979
-0.0103590568230452	-0.0158392267860634	-1.33633797872629	-1.61827327230582	0.0805471124620061	0.0486322188449848
0.00577395819150972	0.0145474807593828	0.730977549098308	1.30878604384559	0.759878419452888	0.927051671732523
0.00619329060429052	0.00204173315537126	0.788781775489839	0.172435093402979	0.781155015197568	0.566869300911854
0.00209620896725049	-0.00604772858505420	0.267995085645501	-0.554971506591988	0.568389057750760	0.212765957446809
0.0188825871771226	0.00692602576464729	2.45182213085736	0.662674149182337	0.990881458966565	0.793313069908815
0.00619911995265099	0.00474726295206196	0.733632152864322	0.467516663976334	0.761398176291793	0.703647416413374
-0.00604949850318803	-0.00243566040645860	-0.721187429912087	-0.252434159448519	0.189969604863222	0.343465045592705
-0.000179892549763139	-0.000433504521728523	-0.0217236110113865	-0.0482923482521304	0.436170212765957	0.442249240121581
-0.00192293589210735	0.00492239325084576	-0.235086616260129	0.561476250958719	0.326747720364742	0.750759878419453
-0.0151863976948263	0.00563795092651986	-1.88597526982872	0.654681811394094	0.0349544072948328	0.787234042553192
-0.00354014312617679	0.00413088498752323	-0.418172554677309	0.482316488506076	0.276595744680851	0.709726443768997
0.00220018268748135	-0.00491450602401677	0.263430013272566	-0.588539387983181	0.566869300911854	0.199088145896657
-0.0101923273434785	-0.00374058037888148	-1.24098528967488	-0.452179940390258	0.0942249240121581	0.250759878419453
-0.0216593703959482	-0.0198822425429697	-2.60314135293096	-2.44231228934068	0.0106382978723404	0.0182370820668693
0.00277344805370738	0.0143702413705960	0.300311794006516	1.29846130797218	0.589665653495441	0.922492401215805
0.0118245911779678	0.0138186676749346	1.30296032779236	1.17917026003058	0.914893617021277	0.902735562310030
0.0112990932366959	0.00558038255168647	1.22701901432408	0.460506694318925	0.899696048632219	0.696048632218845
-0.00593528983964653	-0.00316824650097303	-0.637825441422387	-0.279745917568270	0.215805471124620	0.329787234042553
0.0147623645497035	-0.00473870077516203	1.60343614381125	-0.447560186172361	0.960486322188450	0.253799392097264
-0.00190855341556073	-0.00279945473670828	-0.201144847683260	-0.278722982833799	0.344984802431611	0.331306990881459
-0.0109722476496579	-0.00624248607129019	-1.17749896538994	-0.655801256345288	0.107902735562310	0.183890577507599
0.00698814428775663	0.0153362989540149	0.743560895320252	1.64019487516887	0.764437689969605	0.962006079027356
0.00697209722223313	-0.00147562626920283	0.747898997180797	-0.139037104039257	0.767477203647417	0.399696048632219
-0.000669210654551833	0.00103675043292384	-0.0724790430541794	0.102664817030137	0.414893617021277	0.536474164133739
0.00453816794801298	-0.00111985651864011	0.500009043835256	-0.120171892127000	0.674772036474164	0.413373860182371
0.00715751524111674	0.00160196978210614	0.799584662720315	0.178229535718072	0.785714285714286	0.572948328267477
0.000664137499354567	0.000808729643170025	0.0745162474387103	0.0933551501493023	0.480243161094225	0.533434650455927
0.00894875286432573	-0.00556867337101785	1.02421832576127	-0.678524199834848	0.851063829787234	0.174772036474164
0.00185469439433739	-0.000836068874598084	0.211632588749468	-0.102700025664099	0.542553191489362	0.417933130699088
0.00253968397721671	0.00881816090957166	0.294928673108173	1.10373975531316	0.583586626139818	0.890577507598784
0.00200726219174108	-0.00259418128030475	0.236905401177530	-0.306947671795357	0.554711246200608	0.310030395136778
0.00150078294434053	-0.00327460401629764	0.180077579535575	-0.399214899062955	0.527355623100304	0.273556231003040
0.00934389496984345	-0.00239038523586999	1.14095556037278	-0.297840178278066	0.875379939209727	0.316109422492401
0.0178957488176703	0.00994118250142861	2.16697837867521	1.26006621957179	0.987841945288754	0.913373860182371
0.00246243421487691	-0.00349102991483541	0.277983173065768	-0.407066049388856	0.572948328267477	0.268996960486322
0.00432193298932049	-0.00440760473119539	0.496308946281024	-0.527743303201782	0.671732522796353	0.227963525835866
0.00413041029992733	0.00187891847863675	0.480637871510995	0.226294846155884	0.668693009118541	0.585106382978723
0.00428533283345267	0.000347281339438510	0.505382245543646	0.0419915832044386	0.679331306990882	0.495440729483283
0.0164503177933710	0.0128419465279031	1.96515170818245	1.64733047430193	0.984802431610942	0.965045592705167
0.000849672107102961	-0.00763017796297660	0.0959431005364198	-0.839120933637260	0.490881458966565	0.136778115501520
-0.00927388521953176	-0.0113963647697499	-1.06793027697676	-1.24455850116302	0.118541033434650	0.0820668693009119
0.0151859089205839	-0.00159020265401821	1.74066168896479	-0.163622322066943	0.974164133738602	0.382978723404255
-0.00566328205055200	-0.000107530654716470	-0.623979023360985	-0.0127891869754754	0.220364741641337	0.457446808510638
-0.0109678891462277	-0.0143804574498478	-1.22164186873522	-1.63800665084347	0.100303951367781	0.0455927051671733
0.00854978427302555	-0.00835014791235089	0.941880226124437	-0.827396034908563	0.829787234042553	0.138297872340426
-0.00748308341294646	0.0166506077138759	-0.825473887460703	1.65843069725544	0.168693009118541	0.969604863221885
-0.00123568858377077	-0.00904955654771023	-0.137108833495925	-0.791441824870559	0.375379939209726	0.148936170212766
-0.0109970295418567	-0.0257844105624638	-1.24185703313322	-2.30711156263754	0.0927051671732523	0.0212765957446809
-0.0525195149997977	-0.0484079015968089	-5.86013475165777	-3.35077394900712	0.00151975683890578	0.0106382978723404
-0.00893725165780523	0.00162424782499215	-0.656386199932434	0.0701716534028134	0.208206686930091	0.516717325227964
0.00421461525571409	0.0112776344783594	0.313704647642537	0.548464750275588	0.592705167173252	0.743161094224924
-0.0314859311031928	-0.0234907672079547	-2.39252992061258	-1.24213293473157	0.0167173252279635	0.0835866261398176
0.0224040144691973	-0.00426945090814535	1.56665379818698	-0.221713278376658	0.955927051671733	0.357142857142857
0.0194658121484999	0.0145857462847268	1.32733417252808	0.837152826018274	0.919452887537994	0.838905775075988
-0.00780137828250460	-0.0101697908721938	-0.525718681897815	-0.609950433132699	0.237082066869301	0.188449848024316
0.0179205531989606	0.00208269765272640	1.22848869402615	0.132938205883365	0.901215805471125	0.550151975683891
-0.0149435181651132	-0.0107246894015241	-1.01722793778673	-0.758792297628782	0.129179331306991	0.158054711246201
0.00968917844992845	0.00716678032056883	0.660842667892236	0.527916333079491	0.741641337386018	0.732522796352584
0.00737442518531850	0.0118445344674534	0.510047565320608	0.931706740061078	0.683890577507599	0.857142857142857
-0.00732676501998952	0.0106067454282179	-0.515850323907506	0.844593817305231	0.243161094224924	0.840425531914894
-0.0136507152005336	-0.0144686684549438	-0.977804743178849	-1.18174784617925	0.136778115501520	0.0972644376899696
0.00644799827972342	-0.0157001740739364	0.463340272997591	-1.24526880514097	0.664133738601824	0.0805471124620061
-0.0149546186089076	-0.0253045091349193	-1.09463147847082	-1.93111723420373	0.115501519756839	0.0364741641337386
-0.0230557737014809	-0.00661008809826491	-1.68511209963381	-0.426060577367394	0.0455927051671733	0.258358662613982
0.0206752266604102	0.0176957633391250	1.46263368960965	1.23510933138537	0.936170212765958	0.910334346504559
-0.0103385105536216	-0.00773555320508379	-0.717483019762140	-0.525135417862441	0.191489361702128	0.231003039513678
0.0150401778199019	0.00541284611969317	1.05657556771193	0.393038963602489	0.860182370820669	0.665653495440730
0.0110848615465553	0.00472154714700857	0.778973629896164	0.370133253731599	0.778115501519757	0.648936170212766
0.0191127073740933	0.0163923105573929	1.35727705938722	1.38450481974710	0.920972644376900	0.934650455927052
0.000225304319664943	0.00657975921112808	0.0157092920778665	0.518811392117252	0.449848024316109	0.729483282674772
-0.00528074839423276	-0.00872374263466469	-0.378502985916444	-0.733263732746022	0.285714285714286	0.162613981762918
0.00336921236990584	0.00122346956518626	0.246171040236487	0.105335223141632	0.562310030395137	0.537993920972644
-0.00124133900303214	-0.00586193526474332	-0.0927552475280125	-0.550102647710815	0.395136778115502	0.215805471124620
0.000374162547981172	-0.00906498855177951	0.0284820904718431	-0.887746452794944	0.455927051671733	0.129179331306991
0.00114709197255181	-0.00466287945481625	0.0894508981229244	-0.457342582466728	0.489361702127660	0.249240121580547
-0.0248223073586953	-0.0461647632641746	-1.98048370727566	-4.73282278824007	0.0258358662613982	0.00455927051671733
0.00787017232038245	0.00716417045052609	0.595721549493855	0.354051440714058	0.715805471124620	0.639817629179331
0.00789251332168028	0.0261980719096524	0.606491897442439	1.42915642941399	0.721884498480243	0.943768996960486
-0.0252688445234437	-0.0135075967672105	-1.97090863787841	-0.697305484608773	0.0273556231003040	0.171732522796353
0.00235716616854909	0.00605682572313526	0.174507535033916	0.332576909254378	0.525835866261398	0.632218844984802
0.00287751127570779	-0.00451214702546565	0.217744990934544	-0.273671358749131	0.547112462006079	0.335866261398176
-0.0221591503080756	0.00127953741585607	-1.71366639490797	0.0843851831297108	0.0425531914893617	0.528875379939210
0.0109916893803295	-0.00360542357785398	0.821005696025902	-0.264675026743612	0.793313069908815	0.338905775075988
0.0128056248882835	0.00512144671006354	0.964924268488168	0.406885046001338	0.837386018237082	0.671732522796353
0.0163774628470819	0.00533949549493151	1.23855482524995	0.454738187630351	0.904255319148936	0.693009118541033
0.00548372084439741	-0.00493180404489735	0.411284391730756	-0.447892247141640	0.635258358662614	0.252279635258359
-0.00215236524665130	-0.00123745961575494	-0.164621457809385	-0.119523644559422	0.366261398176292	0.414893617021277
-0.000742977459493588	0.00545413924807292	-0.0581251079635069	0.556385919509673	0.420972644376900	0.746200607902736
-0.0161246622763205	0.00260415206784792	-1.28784100461371	0.273929317272761	0.0881458966565350	0.604863221884499
-0.00837523266110729	0.000552183431201669	-0.661706692307962	0.0600059467815244	0.206686930091185	0.507598784194529
0.00734091155152505	0.0141169850614169	0.587502313233412	1.63923820965792	0.712765957446809	0.960486322188450
0.0139097421728067	0.00148730268122854	1.13001787770133	0.148751073974183	0.873860182370821	0.556231003039514
-0.00949212776897390	-0.00130494821628702	-0.768470257676130	-0.140538464183335	0.180851063829787	0.398176291793313
-0.00540374842651659	-0.00335370721839823	-0.441876001869034	-0.378288286372364	0.261398176291793	0.287234042553192
0.0125419882069942	0.00856874918728323	1.04371684938755	0.995440031102362	0.855623100303951	0.869300911854103
-0.0101072925568797	-0.00282283727539046	-0.841133847411967	-0.318161237959128	0.167173252279635	0.306990881458967
-0.0106229985162649	0.00468348118486794	-0.890600274258333	0.544730484040074	0.148936170212766	0.738601823708207
0.00905621406252521	0.00662061417441606	0.763370140924072	0.783086493656944	0.775075987841945	0.828267477203648
-0.00274874730535757	-0.00156733541783360	-0.234089255241031	-0.185009247958710	0.329787234042553	0.372340425531915
0.0135290341219108	0.00184673815675751	1.17531397407029	0.223228378584301	0.878419452887538	0.582066869300912
0.00437586430971138	-0.00444408535787311	0.377749956127301	-0.557629948001109	0.613981762917933	0.209726443768997
0.00890309799786415	0.00393260694536401	0.782972306703461	0.492822183331833	0.779635258358663	0.717325227963526
0.0101028914178247	0.0115478896506520	0.896378130501341	1.46172726774615	0.819148936170213	0.948328267477204
0.0133739155856087	0.00470709733581742	1.19254548323573	0.527083968435519	0.889057750759879	0.731003039513678
-0.0124114365710284	-0.00209438701935660	-1.09900475998532	-0.241804247672181	0.113981762917933	0.346504559270517
-0.00134367449705941	-0.00442686606960940	-0.118712839175709	-0.529262251571015	0.387537993920973	0.224924012158055
-0.00541636988427463	0.00531829055321076	-0.488346770250223	0.642029959527120	0.250759878419453	0.784194528875380
0.00341215564812991	0.00401979084204562	0.312495540851005	0.485681724561565	0.591185410334347	0.714285714285714
0.00598693787248017	0.00313544730829918	0.558811906633723	0.384225440721647	0.705167173252280	0.659574468085106
-0.0183756082811701	-0.0118555226630583	-1.74031755900504	-1.48766565812117	0.0410334346504559	0.0562310030395137
0.00308564867799710	-0.0112010331059835	0.281301470719378	-1.24182200013493	0.577507598784195	0.0851063829787234
-0.00561942636816326	0.000613944002259004	-0.522535739621078	0.0625077386073962	0.238601823708207	0.510638297872340
-0.0100423675420753	-0.00547108725711176	-0.948008046404081	-0.601127956568570	0.139817629179331	0.191489361702128
-0.0141324235347486	-0.0153195210885286	-1.33748513397067	-1.71501175498217	0.0790273556231003	0.0395136778115502
0.0136067892128899	0.00829038548813443	1.26876803248311	0.795039485676663	0.908814589665654	0.829787234042553
0.000798852455956123	-0.00137338436009848	0.0735723725366729	-0.134788625989807	0.478723404255319	0.401215805471125
0.0164278535116225	0.0136444821573836	1.54649866146332	1.41401208388338	0.949848024316109	0.942249240121581
0.00307510475153094	0.00282567927362010	0.281981590527554	0.266893634409322	0.579027355623100	0.600303951367781
0.00531336033027863	0.00381671631873815	0.496748103594147	0.383694381609711	0.673252279635258	0.656534954407295
0.00807792382796180	0.00869240613351607	0.767165012648909	0.918154463425086	0.776595744680851	0.855623100303951
-0.0177501842999970	-0.00565757673966694	-1.70068039777639	-0.591979725961305	0.0440729483282675	0.197568389057751
0.00340164894798889	0.00481506777550500	0.314481315805590	0.515546447209408	0.594224924012158	0.727963525835866
0.00126631445512082	0.00325335927933246	0.119223378420635	0.358656768740295	0.503039513677812	0.642857142857143
-0.0122246740308238	0.00384041338218744	-1.17561602731850	0.439692077421725	0.109422492401216	0.686930091185410
-0.00931843501142815	-0.00996711162006037	-0.889863597306016	-1.17649536277512	0.150455927051672	0.101823708206687
-0.00430224265387125	0.00496336764260619	-0.412771414609828	0.547894220143596	0.279635258358663	0.741641337386018
-0.0281508401749306	-0.0178768212950171	-2.74647056255708	-2.02572356568804	0.00759878419452888	0.0349544072948328
0.00770804629394384	0.0123546101926877	0.670952756974003	1.12758511182866	0.743161094224924	0.895136778115502
-0.0135653573303038	0.00608240689880546	-1.19552040327639	0.538701492971866	0.103343465045593	0.737082066869301
0.00145471569405586	-0.00779519519195304	0.127184540868143	-0.727686602534199	0.506079027355623	0.164133738601824
-0.0129438518175693	-0.00796703644732411	-1.15651688894197	-0.762802460814623	0.110942249240122	0.153495440729483
-0.00276578234161207	0.000172318534106708	-0.245829550919156	0.0157411311006798	0.323708206686930	0.486322188449848
-0.0183499940082292	-0.00314837897583509	-1.66321694146594	-0.328250404168531	0.0501519756838906	0.302431610942249
0.00496224991493044	-6.19146442648599e-05	0.435237336618174	-0.00791655147911996	0.651975683890578	0.466565349544073
0.0159366193350472	0.00153086815064363	1.42249200049667	0.174162932711966	0.930091185410334	0.568389057750760
-0.0142449094312322	-0.00121064956197614	-1.24817617308551	-0.145679686357339	0.0911854103343465	0.393617021276596
-0.00211187983187244	-0.00786102022636115	-0.183353361541499	-0.972027698794350	0.358662613981763	0.118541033434650
0.00472690125054065	0.0111296712612248	0.418643941673888	1.31883045035481	0.644376899696049	0.928571428571429
0.0130827800903166	0.0120456353293363	1.17940244959076	1.30709524170663	0.881458966565350	0.925531914893617
-0.000217881063948155	0.00654076806090487	-0.0196069471271473	0.657487672624738	0.437689969604863	0.790273556231003
-0.0130036902952408	-0.0119958418174448	-1.18945812941436	-1.23915271429190	0.104863221884498	0.0881458966565350
0.00595645787439381	0.0115934663760040	0.540782698647338	1.12748185368976	0.697568389057751	0.893617021276596
0.00156506940280998	0.0182827837727935	0.144166025881461	1.71774019409811	0.513677811550152	0.972644376899696
0.000498402820351629	0	0.0467877098990868	-0.000878310823649950	0.460486322188450	0.474164133738602
-0.0126225939674196	0.00441596516526488	-1.21220061367579	0.391148718338582	0.101823708206687	0.664133738601824
-0.00228280005722503	0.00425706430002748	-0.217406128966373	0.400771138877894	0.340425531914894	0.668693009118541
-0.00379704050659946	-0.00129545661178021	-0.368677522386903	-0.130147883021520	0.294832826747720	0.408814589665654
0.00759743329112084	-0.00293863241606829	0.750409475181548	-0.312169413078961	0.768996960486322	0.308510638297872
0.00112033779838683	-0.0133449806208077	0.111540600087595	-1.48019374114051	0.498480243161094	0.0577507598784195
0.0142820604189886	0.00505441410239804	1.45153632366935	0.501775018104774	0.934650455927052	0.720364741641337
0.00897242934127718	0.00459923916846350	0.892548909609116	0.475476533592105	0.816109422492401	0.705167173252280
-0.00484419742671705	-0.00121151258506025	-0.483996856433741	-0.131556206052983	0.252279635258359	0.405775075987842
0.000803629574175346	0.00555771485086432	0.0814013873513893	0.627929618382101	0.486322188449848	0.781155015197568
-0.00247312049920367	-0.00742023280531790	-0.255927623296428	-0.852022479505456	0.319148936170213	0.135258358662614
-0.00523836513225007	0.000393842242726095	-0.551950326125878	0.0433215511455316	0.231003039513678	0.496960486322189
-0.00851212349244968	0.00851999534199699	-0.908753442496615	1.00610279081486	0.145896656534954	0.872340425531915
-0.0223424270782999	-0.0103480337286328	-2.39150113011473	-1.17787690804351	0.0182370820668693	0.0987841945288754
-0.00138074135964317	0.000561768865148693	-0.135783722064661	0.0590452884581915	0.376899696048632	0.504559270516717
0.00516220482937335	-0.000793177191402705	0.517302705446782	-0.0907558511925034	0.686930091185410	0.427051671732523
0.0153144511242065	0.00688157299135028	1.55730731883904	0.810833377396044	0.954407294832827	0.831306990881459
0.00389555764520644	-0.000813546134599719	0.385370462245869	-0.0959999283694143	0.626139817629179	0.420972644376900
0.00871255847005692	-0.00202993793822159	0.876858426779076	-0.247237092543919	0.813069908814590	0.344984802431611
-0.00844888580796521	-0.0133781128566888	-0.854334798231160	-1.66966231032443	0.159574468085106	0.0425531914893617
-0.0152764770713514	-0.0199596843713117	-1.55268706514951	-2.13038397480825	0.0638297872340426	0.0303951367781155
-0.00659518547085192	0.0225574281163077	-0.652489717897570	1.90896899199795	0.212765957446809	0.983282674772037
-0.0155909830382353	-0.00681593078357778	-1.56015526313590	-0.487145375185084	0.0623100303951368	0.240121580547112
-0.00821446383416991	-0.000548768764300434	-0.799884698243727	-0.0428622124823255	0.176291793313070	0.446808510638298
0.00417391015868063	0.00352395920914717	0.409288740476428	0.293589969290267	0.632218844984802	0.615501519756839
0.0140341417768397	-0.00321034019035515	1.39969209288231	-0.289380540318182	0.925531914893617	0.323708206686930
0.00559232789142783	0.000933411211271107	0.547502459687470	0.0885466718580257	0.703647416413374	0.531914893617021
0.00627839189497337	0.00640706561286564	0.623420734115545	0.655401577974129	0.727963525835866	0.788753799392097
-0.00492190372491130	0.00215617227478404	-0.494903639065359	0.224924216347462	0.246200607902736	0.583586626139818
-0.00427648739489861	0.00848430912743226	-0.436495784054225	0.934929288873684	0.264437689969605	0.858662613981763
0.00283806304540413	0.000606408027040928	0.294133913929794	0.0644217345781736	0.582066869300912	0.512158054711246
0.00228369057447253	0.00152206392880849	0.240908873097358	0.171974096443008	0.559270516717325	0.565349544072948
-0.00892146197298871	0.000930899362849402	-0.958942058834444	0.109123858601515	0.138297872340426	0.541033434650456
-0.00983013137006594	-0.000190210659791745	-1.05740302816506	-0.0247120321351035	0.121580547112462	0.454407294832827
0.00936692364342662	-0.000461651099747940	1.00420991621958	-0.0599331747339240	0.844984802431611	0.434650455927052
-0.0264241149527678	-0.00512704881873205	-2.83058489111503	-0.668629237993105	0.00607902735562310	0.179331306990881
-0.00992394333248825	-0.00412217850642449	-0.941076881715637	-0.530866883466604	0.141337386018237	0.220364741641337
-5.00334663016133e-05	-0.00807589637581607	-0.00485678734214174	-1.04038951737689	0.442249240121581	0.112462006079027
-0.0134382195018485	0.00295564560506811	-1.30428748920734	0.358218998031276	0.0835866261398176	0.641337386018237
-0.00719775512769516	0.0129492922724062	-0.689446887026082	1.61002063417285	0.199088145896657	0.957446808510638
-0.00293785537597735	-0.00265434256019681	-0.284527411346521	-0.286755637055686	0.311550151975684	0.328267477203647
0.0250934109706602	0.00954136034443387	2.47506379146799	1.07276575117026	0.992401215805471	0.884498480243161
0.0100153843866355	0.0119066511232084	0.901522057017355	1.28358789230363	0.820668693009119	0.917933130699088
0.0118444022690216	0.0107014868131472	1.07116497403058	1.07445252508145	0.861702127659574	0.886018237082067
0.00256174799713094	0.000101807258547026	0.231151133002936	0.00888537698372204	0.553191489361702	0.480243161094225
0.0171716080734896	0.00820282554039231	1.58109890667689	0.852350476828705	0.957446808510638	0.841945288753799
0.0114787949627040	0.00389916706138749	1.02790730968730	0.403789296673390	0.852583586626140	0.670212765957447
-0.00364468589885547	-0.00991211150356541	-0.326471050895533	-1.07560650158389	0.299392097264438	0.109422492401216
0.00262501449169861	0.0134943850461475	0.239451396021988	1.40739984911726	0.556231003039514	0.940729483282675
-0.0241162510825141	0.00102478287685948	-2.24464680367662	0.0968151843036335	0.0212765957446809	0.534954407294833
-0.00129555980332619	-0.00659998215416024	-0.112201480043607	-0.674186679622149	0.389057750759878	0.176291793313070
-0.0174030084557106	-0.00562910292877916	-1.53814456345168	-0.587789427376836	0.0653495440729483	0.202127659574468
-0.00192865704652157	-0.00803610231390017	-0.166337420316818	-0.862272770021891	0.364741641337386	0.132218844984802
0.000769971566098704	0.00156032401103268	0.0676736669494997	0.164985015604119	0.477203647416413	0.563829787234043
-0.0360206554239557	-0.0397119975086380	-3.23791858338166	-4.45068224215627	0.00455927051671733	0.00607902735562310
0.0209580227784976	0.00458428936499900	1.60971366629379	0.258912499477175	0.962006079027356	0.597264437689970
-0.0139106117047909	-0.0188307722687231	-1.03882375110623	-1.17666002176498	0.123100303951368	0.100303951367781
0.000675707130081804	0.0124024837475982	0.0504170900510252	0.762923669373455	0.463525835866261	0.822188449848024
-0.000302807068083055	-0.00804232392068904	-0.0232195594985144	-0.520802669462827	0.434650455927052	0.232522796352584
0.00418887676435986	-0.00557998384098291	0.327214880936956	-0.389187373183605	0.598784194528875	0.279635258358663
0.0228862407089654	0.00366538242573355	1.82408216709787	0.275619262108007	0.978723404255319	0.607902735562310
-0.0313270001839658	-0.0270731560109550	-2.39459684835359	-2.21578499830213	0.0151975683890578	0.0243161094224924
-0.00382524194349010	0.00364611830956463	-0.269112195701926	0.235596431507479	0.317629179331307	0.586626139817629
-0.0101631771306892	-0.0379404787471511	-0.730227091173736	-2.69855948268813	0.188449848024316	0.0136778115501520
-0.0111374488801896	-0.00396345681149768	-0.809724101051958	-0.203085997256065	0.171732522796353	0.361702127659575
0.00381219250939502	-0.00164399804967452	0.279641017370441	-0.0938755606861369	0.575987841945289	0.424012158054711
-0.00917095157084980	0.0144339179965041	-0.687197687923199	0.907502823744985	0.200607902735562	0.854103343465046
0.0159050428967316	0.0213560859457900	1.20691643975737	1.38171836716102	0.892097264437690	0.933130699088146
0.0173158241725204	-0.0106774979137914	1.30521184498375	-0.656045303974380	0.916413373860182	0.182370820668693
0.0412505942163541	0.0253140390626889	3.07418946854399	1.65305263014440	0.998480243161094	0.966565349544073
-0.0210595798968480	-0.0156165034781370	-1.36283178990929	-0.917524573247365	0.0775075987841945	0.126139817629179
0.00716818180161205	0.0112953834731755	0.457533707381283	0.682749602006171	0.656534954407295	0.797872340425532
0.00102273608099068	-0.00280100776034509	0.0664687283569728	-0.180599130324831	0.475683890577508	0.373860182370821
0.00305606436491779	0.0179988999328735	0.203382736714069	1.27103471238817	0.533434650455927	0.914893617021277
-0.0241495479077312	-0.0105805588644383	-1.64381774709700	-0.721384758353328	0.0531914893617021	0.165653495440730
0.00122024823282452	0.000881886907945884	0.0805618193997576	0.0623461924714889	0.483282674772036	0.509118541033435
0.00621046998179153	-0.0208427307120118	0.419813698997295	-1.63550905541944	0.645896656534954	0.0471124620060790
-0.00538180974691116	0.00164743093356101	-0.371034671079260	0.114868734484116	0.293313069908815	0.542553191489362
0.0173470154194657	-0.00196385997550408	1.21982172801965	-0.151931701065699	0.896656534954407	0.390577507598784
0.00306729078209322	-0.00567011974833243	0.214149664468763	-0.475752701105203	0.544072948328268	0.246200607902736
0.00717228095527744	0.00647429646752684	0.511898936885362	0.574870579707312	0.685410334346505	0.755319148936170
-0.0203660105655512	-0.0109686604841865	-1.47922468267709	-1.02233868277488	0.0699088145896657	0.117021276595745
0.00506182422897084	-0.00350796013131927	0.360139884673554	-0.323065019719750	0.609422492401216	0.305471124620061
-0.00167787214076398	0.00641621369925716	-0.121892019987596	0.625740927927973	0.386018237082067	0.779635258358663
0.0132267428062622	0.0101801057096314	0.981807762935404	1.02508786936725	0.840425531914894	0.876899696048632
-0.00871511660102975	0.00385152642840758	-0.649020871732288	0.378542728197185	0.214285714285714	0.650455927051672
0.00210434517088309	0.00396564880000483	0.158799499357418	0.410133847532193	0.522796352583587	0.676291793313070
0.0251570090843991	0.00995868595062710	1.94114066515809	1.07658331042313	0.981762917933131	0.887537993920973
0.00288012031530904	-0.0241526735875830	0.211416726600114	-2.51727176680276	0.541033434650456	0.0151975683890578
-0.0250427641048674	-0.0192406582959812	-1.87912134964308	-1.47265526428879	0.0379939209726444	0.0592705167173252
-0.00354733591357359	0.00820103353519919	-0.254483857917268	0.579528717058361	0.320668693009119	0.761398176291793
-0.0120187513569583	-0.0214087044854523	-0.880595232874958	-1.61382971239358	0.151975683890578	0.0501519756838906
0.000748740194481457	-0.00337430831986652	0.0551547641609304	-0.229684583974048	0.465045592705167	0.348024316109422
0.0159762424088736	0.0212743594894445	1.20512523246728	1.57941447894805	0.890577507598784	0.955927051671733
0.0128110982922518	0.00983170823540291	0.960022885854073	0.661692391371256	0.834346504559271	0.791793313069909
-0.0163275226380684	-0.0204382644125190	-1.22840731773593	-1.45842401165234	0.0987841945288754	0.0607902735562310
-0.000260951808410681	0.00615885866126931	-0.0195601695868626	0.408135904727458	0.439209726443769	0.674772036474164
-0.0105480247950158	-0.0183679608499627	-0.805391857774263	-1.32349705728794	0.173252279635258	0.0729483282674772
0.00197914076315797	-0.00605793263642873	0.152408587260543	-0.416993147484441	0.518237082066869	0.264437689969605
-0.00939476327278221	-0.0287759173781179	-0.739820197425501	-2.14030359583119	0.186930091185410	0.0288753799392097
0.00505638827208976	-0.0111637004196368	0.402443794755254	-0.671394985515255	0.629179331306991	0.177811550151976
-0.00674749741850711	0.0380995043523544	-0.547356572503340	2.43380898885286	0.232522796352584	0.993920972644377
0.000993206453692608	-0.00313524155405709	0.0817486157380610	-0.153250756576561	0.487841945288754	0.389057750759878
0.00814862182904541	0.0240920007361201	0.685964094198066	1.30655588966924	0.749240121580547	0.924012158054711
0.00153738638688061	0.00820362526112461	0.130912972826394	0.430116416802172	0.507598784194529	0.679331306990882
0.0224272336319729	0.0109779811987512	1.95173229809658	0.630149952133177	0.983282674772037	0.782674772036474
0.00223122748092663	-0.0129715629946716	0.184427238201296	-0.798374231451536	0.528875379939210	0.144376899696049
0.00548387949422668	0.00966846220256201	0.463030594054007	0.621135063092170	0.662613981762918	0.778115501519757
0.00267289768902046	-0.00548998675215096	0.229547657832164	-0.377085482728153	0.550151975683891	0.290273556231003
-0.00545938534905233	-0.00198215022142456	-0.478754824367598	-0.148264054032663	0.255319148936170	0.392097264437690
0.0124496255815778	0.0128470939562781	1.10969226441699	1.04208269726512	0.867781155015198	0.878419452887538
-0.00705105630858327	-0.00466448340848480	-0.626467970031361	-0.377105740847879	0.217325227963526	0.288753799392097
0.000101826115505688	-0.00141639223156176	0.00907133328015549	-0.123525207100731	0.448328267477204	0.411854103343465
0.00416712072316372	-0.000927403922863945	0.382954524647463	-0.0875707546092873	0.620060790273556	0.428571428571429
0.0163912095970957	0.00962224542848666	1.53372015723317	0.960903742990652	0.945288753799392	0.863221884498480
0.000281850500764236	-0.00601415850696974	0.0256223840517439	-0.594979353926869	0.452887537993921	0.193009118541033
-0.00164334520598253	0.000757165212778688	-0.153209254529247	0.0762177354893341	0.370820668693009	0.522796352583587
0.00402976057455540	-0.00524496439149935	0.383021876398386	-0.568875662460209	0.621580547112462	0.208206686930091
0.0107806879306835	0.0104985729448384	1.04295340394334	1.16358874741611	0.854103343465046	0.899696048632219
-0.000419896010113163	0.000717022008169366	-0.0406702696093655	0.0742025412637367	0.425531914893617	0.519756838905775
0.00212695689804221	0.00457759195554530	0.209611387931457	0.506746459265633	0.537993920972644	0.726443768996961
-0.00156930124288657	-0.0203543587937602	-0.157839405634056	-2.32034915562895	0.369300911854103	0.0197568389057751
0.0115147199313608	0.0133436048656321	1.17994564486426	1.15399306898576	0.882978723404255	0.898176291793313
-0.00230245935980200	-0.000225594051181943	-0.234211014989800	-0.0198675707826788	0.328267477203647	0.455927051671733
-0.0188602671518794	-0.0113739634930905	-1.95388261423701	-1.03625568851145	0.0303951367781155	0.113981762917933
-0.00420252006971289	0.000976918064287347	-0.413104014975507	0.0867063410650596	0.278115501519757	0.530395136778116
0.0100779467298207	0.00602985020830715	1.00697092507425	0.580878674539078	0.846504559270517	0.762917933130699
0.00405534646513317	0.00152650384798747	0.405027119324347	0.151809040718866	0.630699088145897	0.559270516717325
0.00648890425501136	-0.00180559328676466	0.659020542312930	-0.193006336250130	0.740121580547112	0.367781155015198
0.00495019655858542	0.00478286166726605	0.508293847569566	0.533367395120138	0.682370820668693	0.734042553191489
-0.00648662654834986	-0.00366888303399549	-0.675992180089038	-0.420929768467407	0.205167173252280	0.261398176291793
-0.000508299022754954	0.00498161236260586	-0.0536206862474963	0.585165094045412	0.422492401215805	0.764437689969605
-0.00433032300516167	-0.00798061741669365	-0.464875641367447	-0.951217255483292	0.258358662613982	0.124620060790274
0.00623169027454651	0.0101205878266590	0.678668383022323	1.16543271863995	0.744680851063830	0.901215805471125
0.00510353995008650	0.0101026066533994	0.561185680448996	1.09615314282258	0.706686930091185	0.889057750759879
6.93965375972994e-05	-0.00439786994993519	0.00761158513393217	-0.459386097481668	0.446808510638298	0.247720364741641

